Ground-state phase diagram of the square lattice Hubbard model from density matrix embedding theory

We compute the ground-state phase diagram of the Hubbard and frustrated Hubbard models on the square lattice with density matrix embedding theory using clusters of up to 16 sites. We provide an error model to estimate the reliability of the computations and complexity of the physics at different points in the diagram. We find superconductivity in the ground-state as well as competition between inhomogeneous charge, spin, and pairing states at low doping. The estimated errors in the study are below T$_c$ in the cuprates and on the scale of contributions in real materials that are neglected in the Hubbard model.

==> TDL.csv <==
U,n,tprime,E,eE,AF,eAF,SC,eSC,DoubleOcc,eDoubleOcc,Mu,eMu,comment
1,1,0,-1.3835758039,0.0001635479,0.0487402778,0.0017347036,0,2.42403432252414E-005,,,0.4788081503,0.0458915282,
2,0.6,-0.2,-1.1529170957,0.0008422522,0,8.68441719139808E-006,8.76890215299256E-007,3.09234058417914E-005,,,-0.7505499444,0.0024595585,
2,0.6,0,-1.2868971842,0.0005859744,0,1.58025061663488E-006,9.5075753665922E-005,9.94156377019602E-005,,,-0.5208516205,0.0025171759,
2,0.6,0.2,-1.4295470912,0.0003025801,9.85323217268912E-006,8.77005246805528E-006,0.000009794,2.56362690054084E-005,,,-0.3778538537,0.0026199523,
2,0.8,-0.2,-1.2320008802,0.0003320891,0,1.5620559288493E-005,0.0004959832,0.0002462348,,,-0.0875388147,0.0031870195,
2,0.8,0,-1.3062061149,0.0004120286,0,2.98240565200117E-006,0,0.0001256517,0.1186,0.001,0.3055119652,0.0183433401,
2,0.8,0.2,-1.4011161195,0.0003991925,0.0003183506,0.0002365577,0,0.0001652621,,,0.6268065363,0.004767045,
2,0.875,-0.2,-1.2307582697,0.0003856597,0,0.0017321107,8.2858116775096E-005,0.0003214747,,,0.1173129174,0.0024399742,
2,0.875,0,-1.2721486923,0.0006029496,0,0.0007685508,6.28962208086478E-006,1.34943101164248E-005,,,0.5969521846,0.0009229553,
2,0.875,0.2,-1.3412897303,0.0003608879,0,0.0008469256,2.78221889364678E-005,0.0001071612,,,0.9732440539,0.0053677391,
2,0.9,-0.2,-1.2267842259,0.0004164191,0,0.000814747,0.0001292097,0.0007167337,,,0.1918909895,0.0025418814,
2,0.9,0,-1.2553845806,0.0006219069,0,0.0020425253,7.37122842114492E-006,1.16120604514515E-005,,,0.6937362487,0.0025253254,
2,0.95,-0.2,-1.2131458786,0.0004889216,0,0.0016847279,0,0.0001046128,,,0.3666487799,0.0016810083,
2,0.95,0,-1.2173097804,0.0005527184,0,0.0506345801,0,0.0001664271,,,0.9327612817,0.0504737703,
2,0.95,0.2,-1.2589561205,0.0005429957,0,0.0008996509,0,5.55934907931974E-005,,,1.2759639546,0.0013115276,
2,1,-0.2,-1.1902446168,0.0009880834,0,0.0043059603,0.0001413229,4.84966881242961E-005,,,0.5409521766,0.0110932159,
2,1,0,-1.1763776233,0.0003037301,0.1328028033,0.004668797,0.0007303806,0.0004438333,0.1913,0.0004,0.8923607565,0.3936541487,
2,1,0.2,-1.190698951,0.0004161824,0,0.0044235889,0.0002502013,0.0001391175,,,1.4635823394,0.0098068807,
3,1,-0.2,-1.0042296824,0.0028311811,0,0.1764055401,0.0016226497,0.0054346853,,,0.837599959,0.1350921144,
3.5,1,-0.2,-0.9287280569,0.0005265797,0.2255861539,0.0097935954,0,9.90725141623839E-006,,,1.1403656346,0.7719529999,
4,0.3,0,-0.8799530097,0.0003690393,0,0.000000357,0,3.55831671935752E-005,,,-1.9196447647,0.0013558715,
4,0.6,-0.2,-1.0629529145,0.0019812047,6.05738032022297E-005,0.0003287598,0.0002567374,0.0008897441,,,-0.4016172961,0.0189454804,
4,0.6,0,-1.1846303897,0.0005361122,1.15178619269264E-005,1.83494371821774E-005,4.35725760016123E-006,2.94036437272208E-005,,,-0.1410811994,0.0169514246,
4,0.6,0.2,-1.3207706395,0.000586013,0,2.55554297013129E-006,6.96607695391894E-006,3.5080386382148E-005,,,0.0153843716,0.0011864318,
4,0.7,-0.2,-1.0771772346,0.0009534218,0,0.000060854,0.0006606388,0.0016117155,,,0.0931091548,0.002255579,
4,0.7,0,-1.1725838299,0.0012776562,0,2.73823208718211E-005,0.0004268379,0.0003261336,,,0.3877660077,0.0051786295,
4,0.75,-0.2,-1.0641987793,0.0023632681,0,3.72899060278266E-005,0.0087327052,0.0038728071,,,0.3193457909,0.0071014701,
4,0.75,0,-1.1460445563,0.001895086,0,7.09071712083529E-005,0.0008228383,0.0010534825,,,0.6706133663,0.0013161674,
4,0.8,-0.2,-1.0462509522,0.0009676302,0,0.0004647188,0.0360487535,0.0257601495,,,0.528743964,0.0048387859,
4,0.8,0,-1.1081790427,0.0018193741,0,0.0001452087,0.0033279286,0.0021253656,0.0842,0.0006,0.9162970986,0.0108879614,
4,0.8,0.2,-1.1971296554,0.0023984554,0,0.0002483778,0.0012206751,0.0015782814,,,1.2159322163,0.0057038959,
4,0.85,-0.2,-1.0176272636,0.0037799564,0.0360087752,0.0238746481,0.0213016214,0.0138757729,,,0.6965292445,0.0288849259,
4,0.85,0,-1.0568926014,0.001346688,0,0.0123314935,0.011989543,0.0021934912,,,1.1954117629,0.0108445736,
4,0.85,0.2,-1.1302762555,0.0013643589,0.0411248745,0.0099689415,0.0030193118,0.0015702526,,,1.4994208875,0.0050176349,
4,0.875,-0.2,-0.9954422399,0.0021975157,0.0672216635,0.0258294411,0.0012116934,0.0123749633,,,0.7399644671,0.0064270031,
4,0.875,0,-1.0306667818,0.0032068323,0.0116064105,0.0197230889,0.0280137131,0.0027550078,,,1.3269988667,0.0259745313,
4,0.875,0.2,-1.090860055,0.0015601977,0.0675185536,0.0137154203,0.0068566197,0.0034075684,,,1.6216927572,0.0303190259,
4,0.9,-0.2,-0.9730231861,0.0014587023,0.0998326582,0.0312344422,0.0002316645,0.0040511474,,,0.8825868543,0.0130415906,
4,0.9,0,-0.9992221904,0.0069141811,0.0491729501,0.020356986,0.0643056268,0.0381025127,,,1.3136802304,0.0538420601,
4,0.9,0.2,-1.049862184,0.0012737212,0.0968141137,0.0181745747,0.0154960484,0.0106319647,,,1.7142775755,0.0265387822,
4,1,-0.2,-0.8612873018,0.0003369906,0.248459434,0.0098238455,0,5.86053632622833E-006,,,1.7284742712,0.9566277847,
4,1,0,-0.8603516894,0.0003151722,0.2521877623,0.0089565504,0,9.10606498653412E-006,0.12612,0.0001,1.7137806533,0.9683356611,
4,1,0.2,-0.8611651202,0.0005487992,0.248332494,0.009881254,0.0005607665,0.000352516,,,1.9448148354,0.3616725526,
6,0.6,-0.2,-1.003382297,0.0020501276,0.000269695,0.000160892,0.0020890435,0.0009992346,,,-0.1486506659,0.0189121737,
6,0.6,0,-1.1146891939,0.0014661449,1.39832129915465E-005,6.73969249295679E-005,0,0.0006124031,,,0.1226564924,0.0070224064,
6,0.6,0.2,-1.2429947855,0.0015039255,0,2.23476694991049E-005,0,7.6309875230156E-005,,,0.2928228667,0.0083069029,
6,0.7,-0.2,-0.9949540877,0.0155917707,0.0473089495,0.15992299,0.0192184588,0.0071074516,,,5.348801971,3.0251099674,
6,0.7,0,-1.075150209,0.002431819,0,0.0001541333,0.0029873911,0.0027360204,,,0.7370728109,0.0081117179,
6,0.7,0.2,-1.1769533307,0.002799549,0.000003655,1.65086019657938E-005,0.0014071941,0.0005641202,,,0.9822037423,0.0022182747,
6,0.75,0,-1.0395834491,0.0067062634,0,0.001176681,0.0163021628,0.0021904266,,,1.0265594065,0.030886431,
6,0.75,0.2,-1.1222036599,0.0064603397,0,0.0003779782,0.0044957276,0.0007322127,,,1.3101475602,0.0153627574,
6,0.8,-0.2,-0.9175511472,0.0123736925,,,,,,,0.8016258987,0.1512323788,use 8x2 results
6,0.8,0,-0.9767349552,0.0039452217,,,,,,,1.4018207719,0.0263722229,use 8x2 results
6,0.8,0.2,-1.0684331846,0.0109529735,0,0.1267711302,0.0140963319,0.0033899527,,,1.7583417893,0.2426623839,
6,0.85,0,-0.9139046679,0.017174593,,,,,,,1.6342639915,0.1283914216,
6,0.85,0.2,-0.9598243436,0.0033604187,0.0438490665,0.0105584887,0,0.0032733123,,,1.7466897519,0.0561231776,
6,0.875,-0.2,-0.8552687148,0.0064652949,0.0947393546,0.0501020976,0,0.0062551717,,,1.1417016728,0.003449677,
6,0.875,0,-0.8630001991,0.0129405624,0,0.0215292644,0,0.0124949981,,,1.490710898,0.048363687,
6,0.875,0.2,-0.9166288899,0.0041248186,0.0460496164,0.0206975187,0,0.0036887462,,,1.9460280793,0.0530683022,
6,1,-0.2,-0.6574989947,0.0004684578,0.2946727302,0.0128039665,7.26157306142425E-007,1.46818151082189E-006,,,2.7494144567,0.8685084014,
6,1,0,-0.6561863824,0.0004918748,0.299339102,0.0123383953,0,7.18837415608952E-007,0.08095,4.00E-005,2.7518863606,0.8843831875,
6,1,0.2,-0.6567186508,0.0007252029,0.2945770633,0.0128582368,0,9.43909396027416E-007,,,2.7544780689,0.9002707824,
8,0.6,-0.2,-0.9653832069,0.0035537153,0.001950181,0.0059107448,0.0024976914,0.0047836136,,,0.064865985,0.0122005012,
8,0.6,0,-1.0642541356,0.0041030624,0.0006526846,0.0018625015,0,0.0007872277,,,0.2697901402,0.0158648579,
8,0.6,0.2,-1.1867443746,0.0032803248,0.0009525294,0.003334191,4.65753283835006E-005,0.0001452403,,,0.4785664851,0.0112452065,
8,0.8,-0.2,-0.8406136816,0.0064091113,,,,,,,0.8080052711,0.1323959791,use 8x2 results
8,0.8,0,-0.8833844473,0.0338339433,,,,,,,1.6483378319,0.2114517288,use 8x2 results
8,0.8,0.2,-0.9540904826,0.0083118235,0,0.0436157181,0.0213764486,0.0076108332,,,1.8117066469,0.0458799545,
8,0.875,-0.2,-0.7705355915,0.0149943103,,,,,,,1.6713985692,0.1039229273,use 8x2 results
8,0.875,0,-0.7485105915,0.0074559543,,,,,,,1.8228553145,0.0125730452,use 8x2 results
8,0.875,0.2,-0.7975786431,0.0086039945,0.0045788926,0.0202214135,0,0.0411723848,,,2.464607543,0.2474017774,
8,1,-0.2,-0.5251456323,0.0006786023,0.3101898516,0.0145867641,0,3.09608248891986E-007,,,2.820680386,2.3876142254,
8,1,0,-0.5233746855,0.0010404007,0.3184687068,0.0129968147,3.47748343859898E-006,0.000011575,0.05398,7.00E-005,2.8428464274,2.3620406912,
8,1,0.2,-0.5245488125,0.0009660851,0.3102771643,0.0144995262,7.503679480452E-006,2.63837352180556E-005,,,2.8533836335,2.3604369789,
12,1,-0.2,-0.3697002662,0.0009772568,0.3189366611,0.015466155,0,3.68508127388683E-007,,,4.7342676452,3.0480638155,
12,1,0,-0.3685451029,0.0009608731,0.3269976066,0.0153194007,7.22761219186476E-008,4.01489879952665E-007,0.0278,3.00E-005,4.7607059024,3.051407983,
12,1,0.2,-0.3695889028,0.0010567657,0.3184074811,0.0158054719,1.96335611673478E-007,9.33898286144896E-007,,,4.7868562046,3.0568877569,


==> clusters.csv <==
U,n,tprime,L1,L2,E,eE,AF,eAF,SC,eSC,DoubleOcc,eDoublOcc,Mu,eMu,charge,spin,pair
1,1,0,2,2,-1.3845766327,0.0000425,0.0538133021,0.0009160153,1.6158113E-005,2.731355E-006,0.2270527211,0,0.4604607556,0,"[0.5, 0.5, 0.5, 0.5]","[-0.053800000000000001, 0.053800000000000001, 0.053800000000000001, -0.053800000000000001]","[-0.0, 0.0, 0.0, -0.0]"
1,1,0,4,2,-1.3843207234,1.66182260000452E-005,0.0530576668,0.0003108554,1.1852077946966E-006,7.2379081399086E-006,0.2264595541,0.00000084,0.489115627,9.33521793736181E-006,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.0533, 0.0533, 0.053100000000000001, -0.053100000000000001, -0.053100000000000001, 0.053100000000000001, 0.0533, -0.0533]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
1,1,0,4,4,-1.3840653149,0.000138855,0.0510629137,3.99048639917996E-005,6.38037916160053E-006,0.000016905,,,0.4628155931,6.94207820023541E-006,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.051548585178903719, 0.051499999999999997, -0.051499999999999997, 0.051799999999999992, 0.051499999999999997, -0.0511, 0.0511, -0.051499999999999997, -0.051499999999999997, 0.0511, -0.0511, 0.051499999999999997, 0.051799999999999992, -0.051499999999999997, 0.051499999999999997, -0.051548585178903719]","[0, 0.0, 0, 0.0, 0.0, 0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.6,-0.2,2,2,-1.1548913763,0.0001925,0.000000404,4.1438E-008,1.2362384E-005,5.969853E-006,0.0623396375,0,-0.7473197855,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[-0.0, -0.0, -0.0, -0.0]","[0.00040000000000000002, 0.00040000000000000002, 0.00040000000000000002, 0.00040000000000000002]"
2,0.6,-0.2,4,2,-1.1547108592,0.0002071181,-0.00000002,7.75693444980709E-008,-5.06577260644454E-006,7.71722991261974E-006,0.061542549,1.85677009989504E-006,-0.7471206336,0.0009728942,"[0.29980000000000001, 0.29980000000000001, 0.30020000000000002, 0.30020000000000002, 0.30020000000000002, 0.30020000000000002, 0.29980000000000001, 0.29980000000000001]","[0.0023076627885728206, 0.0023076627885728206, 0.0024076627885728213, 0.0024076627885728213, 0.0024076627885728213, 0.0024076627885728213, 0.0023076627885728206, 0.0023076627885728206]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.6,-0.2,4,4,-1.1537877417,0.0001214598,-6.77872070641864E-006,5.90656605190216E-006,1.07389263979207E-005,0.000009617,,,-0.749270299,8.12121816821178E-005,"[0.29959999999999998, 0.29980000000000001, 0.29994489576164074, 0.29949999999999999, 0.2999, 0.30086321813337502, 0.30086321813337502, 0.2999, 0.2999, 0.30086321813337502, 0.30086321813337502, 0.2999, 0.29935510423835926, 0.29980000000000001, 0.29980000000000001, 0.29935510423835926]","[0.00025510423835923667, 0.00040000000000000002, 0.00025510423835923667, 0.00040000000000000002, 0.00040000000000000002, 0.00025510423835923667, 0.00025510423835923667, 0.00040000000000000002, 0.00040000000000000002, 0.00025510423835923667, 0.00040000000000000002, 0.00040000000000000002, 0.00025510423835923667, 0.00040000000000000002, 0.00040000000000000002, 0.00040000000000000002]","[0.0, 0.0, 0.0, 0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.6,-0.2,8,2,-1.1538166561,0.0001012543,7.77254630401972E-007,0.000000328,0.0006635845,0.0001001141,,,-0.7497950784,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.2999, 0.2999, 0.30012592144690914, 0.29999999999999999, 0.30011575797374818, 0.30012592144690914, 0.2999, 0.2999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[-0.00059999999999999995, 0.00069999999999999999, 0.00069999999999999999, -0.00059999999999999995, 0.00069999999999999999, 0.00069999999999999999, -0.00059999999999999995, 0.00069999999999999999, 0.00069999999999999999, -0.00059999999999999995, 0.00069999999999999999, 0.00069999999999999999, -0.00059999999999999995, 0.00069999999999999999, 0.00069999999999999999, -0.00059999999999999995, 0.00069999999999999999, 0.00069999999999999999, -0.00059999999999999995, 0.00069999999999999999, 0.00069999999999999999, -0.00059999999999999995]"
2,0.6,0,2,2,-1.2899094198,0.00014125,1.09811E-007,6.7489E-008,0.000006404,4.1208892E-005,0.0651206061,0,-0.5131167799,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[-0.0, -0.0, -0.0, -0.0]","[0.00020000000000000001, 0.00029999999999999997, 0.00029999999999999997, 0.00020000000000000001]"
2,0.6,0,4,2,-1.2892823362,0.0002480524,4.50788593942716E-007,6.42278008601243E-008,1.82969744045498E-006,0.000001007,0.0645638203,1.74503519023705E-007,-0.5165952569,0.0007443952,"[0.2999, 0.2999, 0.30009999999999998, 0.30009999999999998, 0.30009999999999998, 0.30009999999999998, 0.2999, 0.2999]","[0, 0, 0, 0, 0, 0, 0, 0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.6,0,4,4,-1.2883285616,9.41584729887804E-005,-5.21670932936877E-007,1.02853332062735E-006,5.96864653214182E-005,6.75193492947583E-005,,,-0.5166289223,0.000254799,"[0.29980000000000001, 0.30011987670606266, 0.2999, 0.29991987670606268, 0.29999999999999999, 0.30030000000000001, 0.30044290390418915, 0.29978012329393733, 0.29999999999999999, 0.30030000000000001, 0.30030000000000001, 0.29999999999999999, 0.29958012329393735, 0.2999, 0.29978012329393733, 0.29980000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 7.6972801873528428e-05, 7.6972801873528428e-05, 7.6972801873528428e-05, 7.6972801873528428e-05, 0.0, 0.0, 0.0, 7.6972801873528428e-05, 7.6972801873528428e-05, 7.6972801873528428e-05, 7.6972801873528428e-05, 0.0, 0.0, 0.0, 7.6972801873528428e-05, 7.6972801873528428e-05, 7.6972801873528428e-05, 7.6972801873528428e-05, 0.0, 0.0, 0.0]"
2,0.6,0,8,2,-1.2882952324,0.0001762509,1.73103927022271E-007,0.000000332,5.5282328450064E-006,2.54781796438278E-005,,,-0.5147013692,0,"[0.29980000000000001, 0.29980000000000001, 0.2999, 0.2999, 0.29980000000000001, 0.29980000000000001, 0.2999, 0.2999, 0.2999, 0.2999, 0.29980000000000001, 0.29980000000000001, 0.2999, 0.2999, 0.29980000000000001, 0.29980000000000001]","[-0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.6,0.2,2,2,-1.4326856446,0.000215,7.56821E-007,7.34095E-007,1.74094E-007,1.422111E-006,0.0673632652,0,-0.3620505248,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[-0.0, 0.0, -0.0, -0.0]","[0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001]"
2,0.6,0.2,4,2,-1.4318156812,0.0001690499,-2.49082439418417E-008,5.39353792000341E-008,-9.29283687883683E-006,5.33925801424624E-006,0.0668671648,0.000001366,-0.3671223547,0.0001524875,"[0.2999, 0.2999, 0.30009999999999998, 0.30009999999999998, 0.30009999999999998, 0.30009999999999998, 0.2999, 0.2999]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[-0.00016720516962843293, -0.00016720516962843293, -0.00016720516962843293, -0.00016720516962843293, -0.00016720516962843293, -0.00016720516962843293, -0.00016720516962843293, -0.00016720516962843293, -0.00016720516962843293, -0.00016720516962843293]"
2,0.6,0.2,4,4,-1.4311019289,8.5491685555166E-005,6.31433849053787E-006,5.49822301091856E-006,8.58211406615631E-006,0.000006349,,,-0.3698223959,0.0024653316,"[0.2996977426850207, 0.29999999999999999, 0.29999999999999999, 0.29980000000000001, 0.29999999999999999, 0.30020000000000002, 0.30020000000000002, 0.29999999999999999, 0.29999999999999999, 0.30020000000000002, 0.30020000000000002, 0.29999999999999999, 0.29980000000000001, 0.29999999999999999, 0.29999999999999999, 0.29980000000000001]","[0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246, 0.00014531938332306246]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.6,0.2,8,2,-1.4311691522,0.0001787503,0.000000226,2.48138644977234E-007,9.61636865699843E-006,2.6592541444248E-007,,,-0.3664111195,0,"[0.29980000000000001, 0.29980000000000001, 0.2999, 0.2999, 0.2999, 0.2999, 0.2999, 0.2999, 0.2999, 0.2999, 0.2999, 0.2999, 0.2999, 0.2999, 0.29980000000000001, 0.29980000000000001]","[-0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.8,-0.2,2,2,-1.2348805317,0.00013,1.4798804E-005,6.129566E-006,0.0001354882,0.000078462,0.1216933575,0,-0.0790487374,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.0, 0.0, 0.0, -0.0]","[0.00029999999999999997, -0.0, -0.0, 0.00029999999999999997]"
2,0.8,-0.2,4,2,-1.2340618271,0.0001900348,1.05467194894953E-007,0.000000111,0.0001462811,2.51059351155136E-005,0.120403545,5.4455114946754E-006,-0.0802491103,0.0019228224,"[0.39979999999999999, 0.39979999999999999, 0.40020000000000006, 0.40020000000000006, 0.40020000000000006, 0.40020000000000006, 0.39979999999999999, 0.39979999999999999]","[-0.0001910238271932767, -0.0001910238271932767, -0.0001910238271932767, -0.0001910238271932767, -0.0001910238271932767, -0.0001910238271932767, -0.0001910238271932767, -0.0001910238271932767]","[0.0001, -0.00019551191359663836, -0.00019551191359663836, 0.0001, -0.00019551191359663836, -0.00019551191359663836, 0.0001, -0.00019551191359663836, -0.00019551191359663836, 0.0001]"
2,0.8,-0.2,4,4,-1.233433464,0.0002342956,4.2128755817965E-006,1.50332559154402E-006,0.0003435001,0.0001375843,,,-0.0836705285,0.0001752071,"[0.39960000000000001, 0.39984745764429469, 0.39982890735472176, 0.39960000000000001, 0.39967109264527823, 0.40089999999999998, 0.40102890735472174, 0.39971855028957298, 0.39979999999999999, 0.40102890735472174, 0.40089999999999998, 0.39967109264527823, 0.39960000000000001, 0.3997, 0.3997, 0.39947109264527825]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.00032890735472176338, 0.00032890735472176338, 0.00032890735472176338, -0.00032890735472176338, -0.00020000000000000001, -0.00032890735472176338, -0.00032890735472176338, 0.00032890735472176338, 0.00032890735472176338, 0.00032890735472176338, -0.00041035706514879725, -0.00032890735472176338, -0.00032890735472176338, -0.00041035706514879725, 0.00032890735472176338, 0.00032890735472176338, 0.00032890735472176338, -0.00032890735472176338, -0.00020000000000000001, -0.00032890735472176338, -0.00032890735472176338, 0.00032890735472176338, 0.00032890735472176338, 0.00032890735472176338]"
2,0.8,-0.2,8,2,-1.2335744199,0.0001922082,0.0042838077,3.36500896199952E-005,0.0016897659,7.942874866106E-007,,,-0.0787199318,0,"[0.40069999999999995, 0.40060000000000001, 0.40049999999999997, 0.40049999999999997, 0.3997, 0.39982261864946916, 0.3992, 0.39922261864946917, 0.39910000000000001, 0.3992, 0.3997, 0.3997, 0.40049999999999997, 0.40049999999999997, 0.40060000000000001, 0.40069999999999995]","[-0.0071000000000000004, 0.0065000000000000006, 0.0016000000000000001, -0.002, 0.0033999999999999994, -0.0035999999999999999, -0.0068009269551121392, 0.0067000000000000002, 0.0055999999999999999, -0.0057999999999999996, -0.0012999999999999999, 0.001, -0.0043, 0.0038999999999999998, 0.0074999999999999997, -0.0080999999999999996]","[-0.00080000000000000004, 0.0014, 0.0014, -0.0011999999999999999, 0.0018, 0.0018, -0.0015, 0.0019, 0.0019, -0.0015, 0.0019, 0.0019, -0.0015, 0.0019, 0.0019, -0.0015, 0.0018, 0.0018, -0.0011999999999999999, 0.0014, 0.0014, -0.00080000000000000004]"
2,0.8,0,2,2,-1.3099295624,0.00008625,6.278389E-006,2.717871E-006,0.000105148,6.7326234E-005,0.1238124037,0,0.3190802248,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.0, 0.0, 0.0, -0.0]","[0.00020000000000000001, -0.0, -0.0, 0.00020000000000000001]"
2,0.8,0,4,2,-1.3089413793,0.0002824402,2.37056717323973E-007,5.91380755953921E-008,6.42889894280405E-007,5.45070813321435E-007,0.1227761639,0.000002534,0.3059210922,0.0020113264,"[0.3997, 0.3997, 0.40029999999999999, 0.40029999999999999, 0.40029999999999999, 0.40029999999999999, 0.3997, 0.3997]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.8,0,4,4,-1.3080378495,0.0002045013,-3.58688327031054E-006,1.14434353054768E-006,3.32046420796719E-005,1.56843179514328E-005,0.12108,2.00E-005,0.3149863431,0.0021493537,"[0.39918037488419, 0.39989999999999998, 0.39987340168967656, 0.3992, 0.3998537765738665, 0.4010462234261335, 0.40089999999999998, 0.39978037488418994, 0.3998537765738665, 0.40089999999999998, 0.40089999999999998, 0.3998537765738665, 0.3992, 0.3999462234261334, 0.39989999999999998, 0.39929999999999999]","[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.8,0,8,2,-1.3083164709,0.0001309463,5.64141021570013E-005,7.64846596781491E-006,1.99154272299545E-005,1.31571410741608E-006,,,0.3144994756,0,"[0.39989999999999998, 0.39989999999999998, 0.4002, 0.4002, 0.40010000000000001, 0.40010000000000001, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.40009203237056473, 0.40011683388730956, 0.4002, 0.4002, 0.39989999999999998, 0.39989999999999998]","[-0.00040000000000000002, -0.00050000000000000001, -0.00050000000000000001, -0.00040000000000000002, -0.00050000000000000001, -0.00040000000000000002, -0.00029999999999999997, -0.00050000000000000001, -0.00050000000000000001, -0.00040000000000000002, -0.00050000000000000001, -0.00050000000000000001, -0.00040000000000000002, -0.00050000000000000001, -0.00050000000000000001, -0.00029999999999999997]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.8,0.2,2,2,-1.4049729639,0.00018,0.000009108,3.563919E-006,2.8945181E-005,0.0001189313,0.1260308799,0,0.6412108168,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.0, 0.0, 0.0, -0.0]","[0.0001, 0.00020000000000000001, 0.00020000000000000001, 0.0001]"
2,0.8,0.2,4,2,-1.4039559787,0.0002262544,4.05165028274668E-007,9.2805438669861E-008,-6.15809512406235E-007,1.97185651575096E-005,0.1249938479,1.41464856998827E-005,0.6390514157,7.45346681226833E-005,"[0.3997, 0.3997, 0.40029999999999999, 0.40029999999999999, 0.40029999999999999, 0.40029999999999999, 0.3997, 0.3997]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.8,0.2,4,4,-1.4030115448,0.0001626273,0.0001928071,0.0001328525,-0.0001222066,5.41287705777988E-005,,,0.6334054586,0.0024975821,"[0.3995647581652772, 0.3997, 0.39985602390060354, 0.39972078206588074, 0.39979999999999999, 0.40096475816527727, 0.40112078206588081, 0.39979999999999999, 0.39979999999999999, 0.40112078206588081, 0.40096475816527727, 0.39964397609939645, 0.39972078206588074, 0.39973524183472281, 0.39957921793411927, 0.39944397609939647]","[0.0, 0.00031204780120706725, 0.00062409560241413449, 0.00031204780120706725, 0.00031204780120706725, 0.0, 0.00031204780120706725, 0.00062409560241413449, 0.00062409560241413449, 0.00031204780120706725, 0.0, 0.00031204780120706725, 0.00031204780120706725, 0.00062409560241413449, 0.00031204780120706725, 0.0]","[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
2,0.8,0.2,8,2,-1.4035351413,0.0001768814,6.25386247756835E-006,3.03264685593101E-006,6.92788372033348E-005,1.79536840817621E-005,,,0.634804004,0,"[0.3997, 0.39968984890841069, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39989999999999998, 0.39972623254018358, 0.3997]","[0.00029999999999999997, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00029999999999999997]","[-0.0001, 0.0001, 0.0001, -8.9848908410739315e-05, 0.0001, 0.0001, -0.0001, 0.0001, 0.0001, -0.0001, 0.0001, 0.0001, -0.0001, 0.0001, 0.0001, -0.0001, 0.0001, 0.0001, -2.6178650926409591e-05, 0.0001, 0.0001, -0.0001]"
2,0.875,-0.2,2,2,-1.2340913677,0.0002175,0.0020377026,9.02343099999999E-005,1.697071E-006,3.07574E-007,0.1510534094,0,0.1178926279,0,"[0.4375, 0.4375, 0.4375, 0.4375]","[-0.0018, 0.0023, 0.0023, -0.0018]","[-0.0, 0.0, 0.0, -0.0]"
2,0.875,-0.2,4,2,-1.2330862345,0.0001933062,7.7898652466541E-005,0.00000381,0.0001708001,0.0001458513,0.1495639018,1.80473104970102E-005,0.1165769478,0.0007871458,"[0.43740000000000001, 0.43740000000000001, 0.4374115300031417, 0.4374115300031417, 0.4374115300031417, 0.4374115300031417, 0.43740000000000001, 0.43740000000000001]","[-0.00047693999371661947, 0, 0, -0.00047693999371661947, -0.00047693999371661947, 0, 0, -0.00047693999371661947]","[0.00028846999685830984, -0.00028846999685830984, -0.00028846999685830984, 0.00028846999685830984, -0.00020000000000000001, -0.00020000000000000001, 0.00028846999685830984, -0.00028846999685830984, -0.00028846999685830984, 0.00028846999685830984]"
2,0.875,-0.2,4,4,-1.2324332808,0.0002466101,0.0004463973,5.02292017784991E-005,-0.000000289,2.04822656558703E-006,,,0.1179383951,0.0004814968,"[0.43740000000000001, 0.43730000000000002, 0.43742419950849576, 0.43730000000000002, 0.43727580049150433, 0.438, 0.43812419950849568, 0.43738214824082366, 0.43725794873232804, 0.43812419950849568, 0.438, 0.43713374922383236, 0.43725794873232804, 0.43730000000000002, 0.43738214824082366, 0.43727580049150433]","[-0.00078214824082366578, 0.00028214824082366572, -0.00082419950849567673, 0.00042419950849567666, 0.00042419950849567666, -0.00059999999999999995, 0.00020000000000000001, -0.00068214824082366574, -0.00068214824082366574, 0.00020000000000000001, -0.00059999999999999995, 0.00029999999999999997, 0.00042419950849567666, -0.00069999999999999999, 0.00028214824082366572, -0.00078214824082366578]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.875,-0.2,8,2,-1.2322715913,0.00008795,0.0269125971,0.0020194214,0.0029156666,0.0005008327,,,0.1345502282,0,"[0.43819999999999998, 0.43819999999999998, 0.43769999999999998, 0.43769999999999998, 0.437, 0.437, 0.43659999999999999, 0.43659999999999999, 0.43659999999999999, 0.43659999999999999, 0.437, 0.437, 0.43769999999999998, 0.43769999999999998, 0.43819999999999998, 0.43819999999999998]","[-0.026000000000000002, 0.025899999999999999, 0.026800000000000001, -0.0269, -0.027074924804377454, 0.027000000000000003, 0.026700000000000002, -0.026800000000000001, -0.026800000000000001, 0.026700000000000002, 0.026974924804377458, -0.027100000000000003, -0.0269, 0.0269, 0.026000000000000002, -0.026100000000000002]","[0.0025000000000000001, -0.0027000000000000001, -0.0027000000000000001, 0.0027000000000000001, -0.0028999999999999998, -0.0028999999999999998, 0.0028999999999999998, -0.0030000000000000001, -0.0030000000000000001, 0.0028999999999999998, -0.0028999999999999998, -0.0028999999999999998, 0.0028999999999999998, -0.0030000000000000001, -0.0030000000000000001, 0.0028999999999999998, -0.0028999999999999998, -0.0028999999999999998, 0.0027000000000000001, -0.0027000000000000001, -0.0027000000000000001, 0.0025000000000000001]"
2,0.875,0,2,2,-1.2754701881,0.0001925,0.0008998982,0.0002328892,2.132804E-006,1.23688E-007,0.1522837824,0,0.6050886002,0,"[0.4375, 0.4375, 0.4375, 0.4375]","[-0.0011000000000000001, 0.00069999999999999999, 0.00069999999999999999, -0.0011000000000000001]","[-0.0, 0.0, 0.0, -0.0]"
2,0.875,0,4,2,-1.2746899802,0.0002081831,-3.45314692893218E-006,4.37758988148138E-006,7.88076198953824E-006,9.95989246548319E-006,0.1510128892,8.74852467191989E-006,0.6022872228,0.0003394411,"[0.43719999999999998, 0.43719999999999998, 0.43769999999999998, 0.43769999999999998, 0.43769999999999998, 0.43769999999999998, 0.43719999999999998, 0.43719999999999998]","[0.00035375180375180369, 0.00035375180375180369, 0.00035375180375180369, 0.00035375180375180369, 0.00035375180375180369, 0.00035375180375180369, 0.00035375180375180369, 0.00035375180375180369]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.875,0,4,4,-1.2737530185,0.0003727763,9.85514875664903E-005,0.000058003,2.88427373829253E-006,0.000001769,,,0.6011429027,0.0002383635,"[0.43690000000000001, 0.43752208495729084, 0.43744925597872536, 0.43702208495729084, 0.43735074402127466, 0.43839999999999996, 0.43852208495729089, 0.43740000000000001, 0.43727791504270919, 0.43852208495729089, 0.43837282897856544, 0.43735074402127466, 0.43690000000000001, 0.43752208495729084, 0.43740000000000001, 0.43685074402127466]","[-0.0001044641276477348, 0, 0, 0, 0, -5.3720106373112407e-05, 0, 0, -4.4641276477347521e-06, 0, -5.3720106373112407e-05, 0, 0, -4.4641276477347521e-06, 0, -0.0001044641276477348]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.875,0,8,2,-1.2734987536,2.47036988165326E-006,6.47506870718643E-005,3.86075148123725E-005,0.0010503199,0.0001506351,,,0.6045681567,0,"[0.43759999999999993, 0.43759999999999993, 0.43780000000000002, 0.43780000000000002, 0.43759999999999993, 0.43759999999999993, 0.43730000000000002, 0.43730000000000002, 0.43730000000000002, 0.43730000000000002, 0.43762808713230378, 0.43759999999999993, 0.43780000000000002, 0.43780000000000002, 0.43759999999999993, 0.43759999999999993]","[-0.0001, 0.0001, 0.0, -0.0001, -0.0001, 0.0, 0.0, -0.0001, -0.0001, 0.0, 0.0, -0.0001, -0.0001, 0.0, 0.0001, -0.0001]","[-0.0011000000000000001, 0.0011000000000000001, 0.0011000000000000001, -0.0011000000000000001, 0.0011000000000000001, 0.0011000000000000001, -0.0011000000000000001, 0.0010091343603417619, 0.0011000000000000001, -0.001, 0.0011000000000000001, 0.0010056530597689075, -0.001, 0.001, 0.0011000000000000001, -0.0011000000000000001, 0.0011000000000000001, 0.0011000000000000001, -0.0011000000000000001, 0.0011000000000000001, 0.0011000000000000001, -0.0011000000000000001]"
2,0.875,0.2,2,2,-1.3455022407,0.00023375,0.0011153612,0.0006109,2.975529E-006,0.000001654,0.1541191158,0,0.991020272,0,"[0.4375, 0.4375, 0.4375, 0.4375]","[-0.00089999999999999998, 0.0014, 0.0012999999999999999, -0.00089999999999999998]","[0.0, -0.0, -0.0, 0.0]"
2,0.875,0.2,4,2,-1.34430787,0.0002151554,0.000036331,7.59481612119485E-006,6.43921148764472E-005,9.36290305045395E-006,0.1529615157,2.79134189934416E-006,0.98848879,0.0007053975,"[0.43719999999999998, 0.43719999999999998, 0.43796917821218451, 0.43796917821218451, 0.43796917821218451, 0.43796917821218451, 0.43719999999999998, 0.43719999999999998]","[6.1643575631049587e-05, 0.00016164357563104947, 0.00016164357563104947, 6.1643575631049587e-05, 6.1643575631049587e-05, 0.00016164357563104947, 0.00016164357563104947, 6.1643575631049587e-05]","[-0.00016917821218447523, 0.0, 0.0, -0.00016917821218447523, 0.0, 0.0, -0.00016917821218447523, 0.0, 0.0, -0.00016917821218447523]"
2,0.875,0.2,4,4,-1.3433844324,0.0001525237,-0.0001378094,8.48434270512557E-005,-4.58136114774796E-007,2.04817597758824E-006,,,0.9813486584,0.0007140978,"[0.43712100967012957, 0.43742100967012965, 0.43732100967012955, 0.43683227616875026, 0.43736772383124978, 0.43859999999999993, 0.43837899032987038, 0.43719999999999998, 0.43707899032987041, 0.43837899032987038, 0.43859999999999993, 0.43730000000000002, 0.43655798065974089, 0.43704671416112018, 0.43730000000000002, 0.437]","[-0.00027899032987042753, 0.00037429550900939672, -0.00036772383124974826, -0.00059530517913896925, 0.00022100967012957248, -0.00033227616875025173, -0.0006953051791389693, -0.00029999999999999997, -0.00029999999999999997, -0.0006953051791389693, -0.00033227616875025173, 0, -0.00059530517913896925, -0.00036772383124974826, 0.00037429550900939672, -0.00027899032987042753]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.875,0.2,8,2,-1.3432534807,0.000048156,1.12702994072498E-005,1.34724512272655E-005,7.49939631015334E-006,0.0001620519,,,0.9910519548,0,"[0.43719999999999998, 0.43719999999999998, 0.4375, 0.4375, 0.4375, 0.4375, 0.4375, 0.4375, 0.4375, 0.4375, 0.4375, 0.4375, 0.4375, 0.4375, 0.43719999999999998, 0.43719999999999998]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.9,-0.2,2,2,-1.2300995176,0.00029375,0.000950344,0.0004127775,3.3203903E-005,3.0661305E-005,0.1617827096,0,0.1826451456,0,"[0.45000000000000001, 0.45000000000000001, 0.45000000000000001, 0.45000000000000001]","[-0.00089999999999999998, 0.001, 0.001, -0.00089999999999999998]","[-0.0, 0.0, 0.0, -0.0]"
2,0.9,-0.2,4,2,-1.2291289751,6.09672910366343E-005,4.68735617921731E-005,4.46660295331823E-006,0.0004230441,7.63267972836684E-006,0.160304033,0.000008266,0.186389277,0.0001742251,"[0.44979999999999998, 0.44979999999999998, 0.45019999999999999, 0.45019999999999999, 0.45019999999999999, 0.45019999999999999, 0.44979999999999998, 0.44979999999999998]","[-0.0001, 0.0001, 0.0001, -0.0001, -0.0001, 0.0001, 0.0001, -0.0001]","[0.00020000000000000001, -0.00029999999999999997, -0.00029999999999999997, 0.00040000000000000002, -0.00050000000000000001, -0.00050000000000000001, 0.00040000000000000002, -0.00029999999999999997, -0.00029999999999999997, 0.00020000000000000001]"
2,0.9,-0.2,4,4,-1.22844173,0.0002887868,0.0001205371,1.57789289686859E-005,-2.47387435321251E-005,6.56298779746567E-005,,,0.1869646049,0.0015032274,"[0.4502770173680733, 0.45002298263192669, 0.45006903728503439, 0.45032307202118105, 0.44979999999999998, 0.45002298263192669, 0.45006903728503439, 0.4497770173680733, 0.44979999999999998, 0.4501460546531077, 0.45002298263192669, 0.44979999999999998, 0.45032307202118105, 0.45006903728503439, 0.45002298263192669, 0.4502770173680733]","[-0.00020000000000000001, 0, -0.00050806947229336597, 0.00012298263192665846, 0.00012298263192665846, -0.00036201481918566008, 0, -0.00020000000000000001, -0.00020000000000000001, 0, -0.00036201481918566008, 0.00012298263192665846, 0.00020000000000000001, -0.00050806947229336597, 0, -0.00020000000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.9,0,2,2,-1.259508376,0.00053375,0.0028224894,0.0004312964,5.506607E-006,9.170947E-006,0.1626508937,0,0.7025039126,0,"[0.45000000000000001, 0.45000000000000001, 0.45000000000000001, 0.45000000000000001]","[-0.0023, 0.0033, 0.0033, -0.0023]","[-0.0, -0.0, -0.0, -0.0]"
2,0.9,0,4,2,-1.2583119098,0.0002209909,1.07632187219251E-005,2.42719186853697E-006,0.000004189,4.82738179402476E-006,0.1613555151,5.90108477606377E-006,0.7012067942,3.9372242245983E-005,"[0.44979999999999998, 0.44979999999999998, 0.45019999999999999, 0.45019999999999999, 0.45019999999999999, 0.45019999999999999, 0.44979999999999998, 0.44979999999999998]","[0, 0.0, 0.0, 0, 0, 0.0, 0.0, 0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.9,0,4,4,-1.2574431494,0.0002292165,4.81295869977102E-005,1.81633660792837E-005,6.98478803284743E-006,3.73277192802561E-006,,,0.6977478512,0.0003162382,"[0.44955031691089403, 0.44990000000000002, 0.44990000000000002, 0.44940000000000002, 0.44977927030841014, 0.45070000000000005, 0.45070000000000005, 0.44990000000000002, 0.44977927030841014, 0.45070000000000005, 0.45070000000000005, 0.44977927030841014, 0.44927927030841014, 0.44990000000000002, 0.44990000000000002, 0.449349683089106]","[-0.0001, 0.0001, -0.0001, 0, 0.0001, -0.0001, 0.0001, -0.0001, -0.0001, 0.0001, -0.0001, 0.0001, 0.0001, -0.0001, 0.0001, -0.0001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.95,-0.2,2,2,-1.2163750442,0.0003525,0.0004299815,0.001646768,3.272448E-005,7.436305E-006,0.1846520397,0,0.3508861655,0,"[0.47499999999999998, 0.47499999999999998, 0.47499999999999998, 0.47499999999999998]","[0.00040000000000000002, -0.00040000000000000002, -0.00040000000000000002, 0.00040000000000000002]","[0.0, -0.0, -0.0, 0.0]"
2,0.95,-0.2,4,2,-1.2153253575,5.88435949706836E-005,2.97702541529563E-005,4.97145996437964E-006,-1.44438089511568E-005,9.23121166280471E-005,0.1831596329,8.05438756909527E-006,0.3556496721,0.0002735335,"[0.47510000000000002, 0.47510000000000002, 0.47489999999999999, 0.47489999999999999, 0.47489999999999999, 0.47489999999999999, 0.47510000000000002, 0.47510000000000002]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
2,0.95,-0.2,4,4,-1.2147908889,0.0002634214,0.0001063609,2.89178947483249E-005,1.40720158349817E-006,3.89949884451725E-006,,,0.3587244925,0.001633186,"[0.47518110559723392, 0.47483846969524046, 0.47488110559723384, 0.4749622111944678, 0.47504263590199336, 0.47506153030475945, 0.47510416620675289, 0.47516153030475955, 0.47516153030475955, 0.47518042470752569, 0.47518042470752569, 0.47504263590199336, 0.4750384696952405, 0.47488110559723384, 0.47483846969524046, 0.47518110559723392]","[0, 0, 0, 0.00093710791582399006, 0, 0, 0, 0, 0, 0, 0, 0, 0.00081821351305788094, 0, 0, 0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.95,0,2,2,-1.2207260491,0.000405,0.0718231838,0.0003184486,0.000270668,1.1127133E-005,0.1815923436,0,0.7884848549,0,"[0.47470000000000001, 0.4753, 0.4753, 0.47470000000000001]","[-0.071300000000000002, 0.072300000000000003, 0.072300000000000003, -0.071300000000000002]","[-0.00029999999999999997, 0.00029999999999999997, 0.00029999999999999997, -0.00029999999999999997]"
2,0.95,0,4,2,-1.2198645337,0.0001932945,5.91648960939799E-005,2.9125133301923E-006,1.40838113257525E-005,2.31287870042559E-006,0.1833995943,6.56385173949947E-006,0.8562948819,0.0012157388,"[0.47489999999999999, 0.47489999999999999, 0.47510000000000002, 0.47510000000000002, 0.47510000000000002, 0.47510000000000002, 0.47489999999999999, 0.47489999999999999]","[0, 0, 0, 0, 0, 0, 0, 0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.95,0,4,4,-1.2189771773,0.0001701243,0.0006877531,4.15641918097208E-005,1.10518124817966E-006,1.90018647150941E-006,,,0.8531389319,0.0030162528,"[0.47470000000000007, 0.47478356279398293, 0.47478356279398293, 0.47470000000000007, 0.47499999999999992, 0.47539999999999999, 0.475516437206017, 0.47478356279398293, 0.47499999999999992, 0.47539999999999999, 0.475516437206017, 0.47478356279398293, 0.47470000000000007, 0.47504636642021308, 0.47511643720601704, 0.47470000000000007]","[-0.00088978764258832626, 0.00045657877762481818, -0.001006224848605362, 0.00045657877762481818, 0.00045657877762481818, -0.001006224848605362, 0.00045657877762481818, -0.001006224848605362, -0.001006224848605362, 0.00045657877762481818, -0.001006224848605362, 0.00045657877762481818, 0.00045657877762481818, -0.001006224848605362, 0.00045657877762481818, -0.001006224848605362]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.95,0.2,2,2,-1.2616011166,0.00047375,0.0008926157,0.0006615907,5.889589E-006,3.120458E-006,0.185940317,0,1.2736248525,0,"[0.47499999999999998, 0.47499999999999998, 0.47499999999999998, 0.47499999999999998]","[-0.00089999999999999998, 0.00089999999999999998, 0.00089999999999999998, -0.00089999999999999998]","[0.0, -0.0, -0.0, 0.0]"
2,0.95,0.2,4,2,-1.260843245,0.0001793806,3.37045080533499E-005,7.44792167050964E-006,-2.41247953498759E-005,3.94147755171007E-005,0.1845834901,5.00224361972557E-006,1.2748492999,0.0003585475,"[0.47470000000000001, 0.47470000000000001, 0.4753, 0.4753, 0.4753, 0.4753, 0.47470000000000001, 0.47470000000000001]","[-0.00015124069478908176, -5.1240694789081822e-05, -5.1240694789081822e-05, -0.00015124069478908176, -0.00015124069478908176, -5.1240694789081822e-05, -5.1240694789081822e-05, -0.00015124069478908176]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,0.95,0.2,4,4,-1.2602736892,0.0001926844,4.46007625363602E-005,1.80328252904492E-005,-5.84592948737945E-006,3.40126145664702E-006,,,1.2746364344,0.0006791679,"[0.47439999999999999, 0.47490000000000004, 0.47490000000000004, 0.47439999999999999, 0.47490000000000004, 0.47570000000000001, 0.47570000000000001, 0.47478579602377913, 0.47478579602377913, 0.47570000000000001, 0.47570000000000001, 0.47490000000000004, 0.47439999999999999, 0.47490000000000004, 0.47490000000000004, 0.47439999999999999]","[0, 0.00041420397622083055, 0, 0.00052840795244166118, 0.00052840795244166118, 0, 0.00052840795244166118, 0, 0, 0.00052840795244166118, 0, 0.00052840795244166118, 0.00052840795244166118, 0, 0.00052840795244166118, 0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,1,-0.2,2,2,-1.1935811841,0.0003875,0.0094763251,8.90796330000002E-005,0.000002123,2.587483E-006,0.209326539,0,0.5321651038,0,"[0.5, 0.5, 0.5, 0.5]","[-0.0094999999999999998, 0.0094999999999999998, 0.0094999999999999998, -0.0094999999999999998]","[0.0, 0.0, -0.0, 0.0]"
2,1,-0.2,4,2,-1.1930385797,0.0002177219,0.003726833,0.0005191231,2.03211803883162E-005,2.95667621487114E-006,0.2079124182,6.40181637716342E-006,0.52913114,0.0005184955,"[0.50019999999999998, 0.50019999999999998, 0.49980000000000002, 0.49980000000000002, 0.49980000000000002, 0.49980000000000002, 0.50019999999999998, 0.50019999999999998]","[-0.003469759450171821, 0.0044448453608247427, 0.004239862542955327, -0.0032647766323024054, -0.0032647766323024054, 0.004239862542955327, 0.0044448453608247427, -0.003469759450171821]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,1,-0.2,4,4,-1.1917855933,0.0002113393,0.0039888101,0.0002688498,7.83343112146675E-005,1.88862664880125E-005,,,0.5382010793,0.0007778211,"[0.50032770178458597, 0.500027701784586, 0.5, 0.50044360359974216, 0.50014360359974219, 0.4995, 0.4995, 0.50011590181515619, 0.5, 0.4995, 0.4995, 0.5, 0.50032770178458597, 0.5, 0.50014360359974219, 0.50044360359974216]","[-0.004969189200773212, 0.0048532873856170005, -0.0052096837858747356, 0.0045691892007732127, 0.0048255856010309493, -0.004212792800515475, 0.003812792800515474, -0.0052255856010309512, -0.0052255856010309512, 0.003812792800515474, -0.004212792800515475, 0.0048255856010309493, 0.0045691892007732127, -0.0052096837858747356, 0.0049255856010309504, -0.004969189200773212]","[0.00014360359974226259, 0.00014360359974226259, 0.00014360359974226259, -0.00014360359974226259, -0.00014360359974226259, -0.00014360359974226259, -0.00014360359974226259, 0.00014360359974226259, 0.00014360359974226259, 0.00014360359974226259, -0.00021590181515621285, -0.00014360359974226259, -0.00014360359974226259, -0.00014360359974226259, 0.00014360359974226259, 0.00014360359974226259, 0.00014360359974226259, -0.00014360359974226259, -0.00014360359974226259, -0.00014360359974226259, -0.00014360359974226259, 0.00014360359974226259, 0.00014360359974226259, 0.00014360359974226259]"
2,1,-0.2,8,2,-1.1918391916,0.0001375125,0.0053075663,0.0001576476,0.0001708994,1.17079156474352E-005,,,0.5350781778,0,"[0.50029999999999997, 0.50029999999999997, 0.5, 0.50000466401638122, 0.49990000000000007, 0.49990000000000007, 0.49980000000000002, 0.49980000000000002, 0.49980000000000002, 0.49980000000000002, 0.49990000000000007, 0.49990000000000007, 0.5, 0.5, 0.50029999999999997, 0.50029999999999997]","[-0.0055999999999999999, 0.0060000000000000001, 0.0054787876249578794, -0.0051000000000000004, -0.0050000000000000001, 0.0054999999999999997, 0.0055999999999999999, -0.0051000000000000004, -0.0051000000000000004, 0.0055999999999999999, 0.0054999999999999997, -0.0050000000000000001, -0.0051000000000000004, 0.0055999999999999999, 0.0060000000000000001, -0.0055999999999999999]","[-0.0001, 0.00020000000000000001, 0.00020000000000000001, -0.0001, 0.00020000000000000001, 0.00020000000000000001, -0.000148747861047002, 0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, -0.000130039763910879, 0.00020000000000000001, 0.00020000000000000001, -0.0001, 0.00019470315960087094, 0.00020000000000000001, -0.0001]"
2,1,0,2,2,-1.1787378674,0.00006,0.1533601814,8.31958499999952E-006,1.3864321E-005,1.2190581E-005,0.1940248558,0,0.7504709564,0,"[0.5, 0.5, 0.5, 0.5]","[-0.15340000000000001, 0.15340000000000001, 0.15340000000000001, -0.15340000000000001]","[-0.0, 0.0, -0.0, -0.0]"
2,1,0,4,2,-1.1779665061,7.79306141579071E-005,0.1497039859,7.4820907428381E-005,0.000000237,3.88944291037418E-008,0.1934313859,8.58191629091176E-006,0.991732593,6.33848016406979E-006,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.15116106304719476, 0.15116106304719476, 0.14976106304719472, -0.14976106304719472, -0.14976106304719472, 0.14976106304719472, 0.15116106304719476, -0.15116106304719476]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,1,0,4,4,-1.1775811949,0.0002401507,0.142388823,0.0002455816,0.0004375812,0.000052547,0.19262,0.00002,0.7629241796,0.0001249496,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.1471812998237686, 0.14558129982376861, -0.1454141778995055, 0.14711417789950551, 0.14543907165991607, -0.14247993405097925, 0.14236259964753725, -0.14537194973565298, -0.14537194973565298, 0.14219547772327415, -0.14250482781138979, 0.14527194973565288, 0.14711417789950551, -0.14527194973565288, 0.1454141778995055, -0.1471812998237686]","[0.0, 0, 0.00023287807573687812, -0.00040000000000000002, 0.0, -0.00040000000000000002, 0.0, 0.00056712192426312195, 0.00029999999999999997, 0.0, -0.00020000000000000001, -0.00070935008811568682, -0.00020000000000000001, -0.00020000000000000001, 0.0001, 0.00044222816385256484, 0.00040000000000000002, 0.0, -0.00040000000000000002, -0.00026712192426312192, -0.00032489376041055693, 0.00029999999999999997, 3.2878075736878187e-05, 0.0]"
2,1,0,8,2,-1.1774103092,0.0001087569,0.1474838779,0.000012762,4.96806839031004E-006,1.21932038580322E-006,,,0.896832474,0,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.1502, 0.1502, 0.1484, -0.1484, -0.1477, 0.1477, 0.14727400544155214, -0.14727400544155214, -0.14727400544155214, 0.14727400544155214, 0.1477, -0.1477, -0.1484, 0.1484, 0.1502, -0.1502]","[0.0, 0.0001, -0.0001, 0.0, 0.0, 0.0, 0.0, 0.0, -0.0001, 0.0, 0.0, 0.0, 0.0, -0.0001, 0.0, 0.0, 0.0, 0.0, 0.0, -0.0001, 0.0001, 0.0]"
2,1,0.2,2,2,-1.1935872775,0.00029375,0.0096500602,0.0002646888,2.540866E-006,8.388649E-006,0.2093237978,0,1.4674417724,0,"[0.5, 0.5, 0.5, 0.5]","[-0.0095999999999999992, 0.0097000000000000003, 0.0097000000000000003, -0.0095999999999999992]","[0.0, -0.0, -0.0, 0.0]"
2,1,0.2,4,2,-1.1927101889,0.0002234776,0.0034644636,0.0009347518,1.63991221902959E-005,3.85963067906967E-006,0.2079158957,7.01443783915345E-006,1.4712409452,0.0005978473,"[0.49980000000000002, 0.49980000000000002, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.49980000000000002, 0.49980000000000002]","[-0.0041430144528561601, 0.0031645216792842391, 0.0030602202339986249, -0.0038430144528561585, -0.0038430144528561585, 0.0030602202339986249, 0.0031645216792842391, -0.0041430144528561601]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
2,1,0.2,4,4,-1.1921522283,0.0001822473,0.0034477633,0.0004268603,0.000143558,7.67397476873437E-005,,,1.464068217,0.0011807742,"[0.49959999999999999, 0.49985242048507628, 0.5, 0.49959999999999999, 0.49997369052472423, 0.50039999999999996, 0.50047369052472412, 0.49977872996035205, 0.49985242048507628, 0.50047369052472412, 0.50039999999999996, 0.49990000000000001, 0.49959999999999999, 0.5, 0.49997369052472423, 0.49957369052472422]","[-0.0033984907719127261, 0.0045572614552287912, -0.0034772207322647636, 0.0042835709305045662, 0.0043835709305045665, -0.0029673403264844221, 0.0039524204850762629, -0.0034984907719127246, -0.0034984907719127246, 0.0040736905247242237, -0.0029673403264844221, 0.0045048409701525264, 0.0042835709305045662, -0.0034772207322647636, 0.0044835709305045676, -0.0035197608115606861]","[0.00022127003964796043, 0.00022127003964796043, 0.00022127003964796043, -0.00022127003964796043, -0.00022127003964796043, -0.00022127003964796043, -0.00022127003964796043, 0.00022127003964796043, 0.00022127003964796043, 0.00022127003964796043, -0.00022127003964796043, -0.00022127003964796043, -0.00022127003964796043, -0.00022127003964796043, 0.00022127003964796043, 0.00022127003964796043, 0.00022127003964796043, -0.00022127003964796043, -0.00022127003964796043, -0.00022127003964796043, -0.00022127003964796043, 0.00022127003964796043, 0.00022127003964796043, 0.00022127003964796043]"
2,1,0.2,8,2,-1.1917227412,0.0001653339,0.0050708427,0.0002441627,0.0001952517,1.00072445776348E-005,,,1.4631953773,0,"[0.49969999999999998, 0.49969050885638472, 0.49999262313699405, 0.5, 0.50009999999999999, 0.50009999999999999, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.50009999999999999, 0.50009999999999999, 0.5, 0.50002822030101413, 0.49970211428060934, 0.49969999999999998]","[-0.0055999999999999999, 0.0051000000000000004, 0.0047999999999999996, -0.0053, -0.0051812708426011113, 0.0047999999999999996, 0.0048999999999999998, -0.0054000000000000003, -0.0054000000000000003, 0.0048999999999999998, 0.0047999999999999996, -0.0051999999999999998, -0.0053, 0.0047999999999999996, 0.0051000000000000004, -0.0055999999999999999]","[0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001]"
3,1,-0.2,2,2,-1.0060144744,0.00011875,0.2366721449,1.8545719999985E-006,1.984315E-006,4.20251E-007,0.1586746724,0,1.2118174359,0,"[0.5, 0.5, 0.5, 0.5]","[-0.23669999999999999, 0.23669999999999999, 0.23669999999999999, -0.23669999999999999]","[-0.0, -0.0, -0.0, -0.0]"
3,1,-0.2,4,2,-1.0068591447,0.0002918606,0.0087751328,0.0008231244,0.0032303724,0.00026712,0.1871996894,6.03942609173763E-005,1.0338183092,0.0004175968,"[0.50026438618925828, 0.50039999999999996, 0.49973561381074166, 0.49959999999999999, 0.49959999999999999, 0.49973561381074166, 0.50039999999999996, 0.50039999999999996]","[-0.0087492966751918141, 0.0087492966751918141, 0.0087492966751918141, -0.0087492966751918141, -0.0087492966751918141, 0.0087492966751918141, 0.0087492966751918141, -0.0087492966751918141]","[0.002793158567774936, -0.0030931585677749359, -0.0030931585677749359, 0.0030575447570332474, -0.0034931585677749361, -0.0032575447570332484, 0.0029931585677749357, -0.0030931585677749359, -0.0030931585677749359, 0.0027575447570332475]"
3,1,-0.2,4,4,-1.0047215692,0.000806714,0.0264363242,0.0077428303,5.77514198419913E-006,1.44162194021247E-005,,,1.0447406504,0.0086101187,"[0.50082247916276412, 0.49989037514924045, 0.4998628543120045, 0.50093210401352395, 0.50014904125016646, 0.49928029180029654, 0.49918029180029655, 0.50012152041293045, 0.49991189556217092, 0.49942525012582456, 0.49938810443782922, 0.50004904125016647, 0.50065095874983334, 0.49965322946124491, 0.49982570862400894, 0.50056381306183784]","[-0.028091724463242283, 0.030696639071764054, -0.031754846674505781, 0.030131472294883284, 0.031786845401589332, -0.026016974589066908, 0.027486619255795271, -0.032528574265872523, -0.032910678279396144, 0.027328806618262733, -0.024906954773098126, 0.031347034036973254, 0.029409556916743587, -0.030954451709296574, 0.03046730602130103, -0.027862391412779269]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
3.5,1,-0.2,2,2,-0.9311424355,0.00002125,0.2699124932,1.44945999980273E-007,3.84607E-007,7.93944E-007,0.1424154348,0,1.4567779705,0,"[0.5, 0.5, 0.5, 0.5]","[-0.26989999999999997, 0.26989999999999997, 0.26989999999999997, -0.26989999999999997]","[-0.0, 0.0, 0.0, 0.0]"
3.5,1,-0.2,4,2,-0.9302094518,8.02352719399554E-005,0.2618976474,9.53794795067454E-005,3.05033919079079E-006,2.67509278137356E-006,0.1420254799,2.10593475964693E-006,1.7557190333,4.6773878293549E-005,"[0.50009999999999999, 0.50009999999999999, 0.49990000000000001, 0.49990000000000001, 0.49990000000000001, 0.49990000000000001, 0.50009999999999999, 0.50009999999999999]","[-0.2671, 0.2671, 0.26183745745745751, -0.26183745745745751, -0.26183745745745751, 0.26183745745745751, 0.2671, -0.2671]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
3.5,1,-0.2,4,4,-0.9300013899,0.0002687677,0.2462942188,5.38498211215408E-005,-3.57874284751445E-006,4.46667102156279E-006,,,1.1838701053,0.0008693188,"[0.50029999999999997, 0.5, 0.5, 0.50029999999999997, 0.5, 0.49969999999999998, 0.49969999999999998, 0.5, 0.5, 0.49969999999999998, 0.49969999999999998, 0.5, 0.50029999999999997, 0.5, 0.5, 0.50029999999999997]","[-0.26192113832328789, 0.25628532117583985, -0.25588159545466771, 0.26177416230614731, 0.25624950402839169, -0.24627552919512508, 0.24612366633453905, -0.2560088000374981, -0.25592484575063607, 0.24629157490826306, -0.24661134634257323, 0.25607670861122223, 0.26160136688897773, -0.2563853211758399, 0.25619648004553247, -0.26184207087987132]","[-0.0003679085737240403, 0.0, 1.6045713137979861e-05, -0.0003679085737240403, 0.0001, -0.0001, 0.0003679085737240403, 0.0001, 0.0, -0.0001, 0.0, 0.0, 0.0, 0.0, -0.0001, 0.0, 0.0001, 0.0003679085737240403, -0.0001, 0.0001, -0.00020000000000000001, 1.1158869692536375e-05, 0.0, -0.0001]"
4,0.3,0,2,2,-0.8830207096,0.0000525,1.08367E-007,2.15831E-007,1.379693E-006,4.37596E-007,0.010285073,0,-1.9123769563,0,"[0.14999999999999999, 0.14999999999999999, 0.14999999999999999, 0.14999999999999999]","[-0.0, 0.0, -0.0, -0.0]","[0.0, 0.0, 0.0, 0.0]"
4,0.3,0,4,2,-0.8822201415,0.0002211715,1.84805517344498E-009,1.81485093798119E-008,-2.22808624675538E-005,1.38776800548192E-005,0.0101229189,2.16306707461443E-007,-1.9138202215,0.0001026265,"[0.15010000000000001, 0.15010000000000001, 0.14990000000000001, 0.14990000000000001, 0.14990000000000001, 0.14990000000000001, 0.15010000000000001, 0.15010000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0, 0, 0, 0, 0, 0, 0, 0, 0, 0]"
4,0.3,0,4,4,-0.8814581735,0.0002173586,-2.2458169045998E-007,2.41563062930623E-007,-8.69428927038344E-006,1.34363638730734E-005,,,-1.9162116173,4.85224627538607E-005,"[0.15029999999999999, 0.14979999999999999, 0.14979999999999999, 0.15029999999999999, 0.14979999999999999, 0.15010000000000001, 0.15010000000000001, 0.14979999999999999, 0.14979999999999999, 0.15010000000000001, 0.15010000000000001, 0.14979999999999999, 0.15029999999999999, 0.14979999999999999, 0.14979999999999999, 0.15029999999999999]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001]"
4,0.6,-0.2,2,2,-1.0689411085,0.00016625,4.06942E-007,0.000000177,4.0551303E-005,6.638929E-006,0.0420842556,0,-0.3582007211,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[0.00050000000000000001, 0.00050000000000000001, 0.00050000000000000001, 0.00050000000000000001]","[-0.0, 0.0, 0.0, -0.0]"
4,0.6,-0.2,4,2,-1.0664240248,0.0001878692,3.45247554716981E-006,1.24164903623429E-006,0.0005540012,0.00006233,0.0409875933,1.68351360377988E-005,-0.3617701321,3.13895420092913E-005,"[0.2994, 0.2994, 0.30059999999999998, 0.30067940793754061, 0.30059999999999998, 0.30059999999999998, 0.2994, 0.29932059206245937]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.00020000000000000001, -0.00047940793754066376, -0.00055881587508132733, 0.00065881587508132737, -0.00047940793754066376, -0.00047940793754066376, 0.00065881587508132737, -0.00063822381262199101, -0.00047940793754066376, 0.00020000000000000001]"
4,0.6,-0.2,4,4,-1.0661705424,0.0012645436,3.47598571632117E-005,0.0003274993,1.68041671488626E-005,2.05282576415177E-005,,,-0.3825881056,0.0058162874,"[0.29866066179151723, 0.3001124046437095, 0.3000568681315452, 0.29874211691964087, 0.29992454388028755, 0.30284093058090467, 0.3025861732917289, 0.29970729688637154, 0.29957728463742617, 0.30238105256135095, 0.302891110148005, 0.2996128158658079, 0.29836618520429803, 0.30000793846085827, 0.30007591418261464, 0.29842641090836797]","[0.002602719118059968, 0.0012912823623893808, 0.0014071894072618188, 0.0015869016831931903, 0.0025321053485539407, 0.0031675730393533217, 0.002952487115972892, 0.002446716165164655, 0.002104474722546513, 0.0035475217507164344, 0.002717093499238942, 0.0029378607634219503, 0.0014918559458540841, 0.0012061407170273985, 0.0016516659944808849, 0.002642815026082844]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,0.6,-0.2,8,2,-1.0651570062,0.000197351,0.000002347,7.045798035056E-007,0.0021112484,0.0003870196,,,-0.3609417806,0,"[0.29993051564810141, 0.29993051564810141, 0.30043051564810136, 0.30043051564810136, 0.30002726630130094, 0.29993051564810141, 0.30013051564810139, 0.3001222895169518, 0.3001222895169518, 0.3001222895169518, 0.299952346358973, 0.299952346358973, 0.3004, 0.3004, 0.2999, 0.2999]","[0.0, 0.0, 0.0001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0001]","[0.002, -0.0025000000000000001, -0.0025000000000000001, 0.0019, -0.0024694843518986332, -0.0024694843518986332, 0.0019, -0.0023999999999999998, -0.0023999999999999998, 0.0019, -0.0023, -0.0023, 0.0019, -0.0023999999999999998, -0.0023999999999999998, 0.0019, -0.0025000000000000001, -0.0025000000000000001, 0.0019, -0.0025000000000000001, -0.0025000000000000001, 0.002]"
4,0.6,0,2,2,-1.1958633924,0.000035,4.23839E-007,3.21755E-007,2.797616E-006,3.12006E-006,0.0460195043,0,-0.1092192271,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[0.00050000000000000001, 0.00050000000000000001, 0.00050000000000000001, 0.00050000000000000001]","[-0.0, 0.0, 0.0, -0.0]"
4,0.6,0,4,2,-1.1927491877,0.000147028,-3.31132971894172E-006,1.77271451310015E-006,-7.26467127013037E-006,7.67563844486986E-006,0.0452040883,1.30621692190566E-005,-0.1099907721,0.0004882426,"[0.29959999999999998, 0.29959999999999998, 0.3004, 0.3004, 0.3004, 0.3004, 0.29959999999999998, 0.29959999999999998]","[0.00065594325153374238, 0.00065594325153374238, 0.00073391487730061356, 0.00073391487730061356, 0.00073391487730061356, 0.00073391487730061356, 0.00065594325153374238, 0.00065594325153374238]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,0.6,0,4,4,-1.1901953812,0.000379996,8.0165727582176E-006,1.19958734939342E-005,6.65840860410729E-006,1.91304752134464E-005,,,-0.1276575581,0.0015357629,"[0.29902183864872955, 0.30001011602193484, 0.3001002115359921, 0.2990645803608924, 0.30009358795886787, 0.3016720142860522, 0.3014360767443565, 0.2999505933200307, 0.3000545518056397, 0.301581612405399, 0.3015746604841578, 0.3001459812302993, 0.2993167207056495, 0.3003911885472248, 0.30011672070564954, 0.2994195146545291]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,0.6,0,8,2,-1.1906420094,0.0002153307,7.68762146685259E-007,0.000000074,0.000254292,8.63055360191495E-006,,,-0.1136626989,0,"[0.29980000000000001, 0.29980000000000001, 0.30020000000000002, 0.30020000000000002, 0.30009173972715875, 0.30004916152524508, 0.30019173972715879, 0.30019173972715879, 0.30019173972715879, 0.30019173972715879, 0.30009173972715875, 0.30009173972715875, 0.30024916152524511, 0.30029173972715878, 0.29980000000000001, 0.29980000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.00029999999999999997, -0.00020000000000000001, -0.00029999999999999997, 0.00029999999999999997, -0.00020000000000000001, -0.00020000000000000001, 0.00029999999999999997, -0.00029999999999999997, -0.00020000000000000001, 0.00029999999999999997, -0.00029999999999999997, -0.00029999999999999997, 0.00029999999999999997, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, -0.00029999999999999997, -0.00020000000000000001, 0.00029999999999999997]"
4,0.6,0.2,2,2,-1.3317590503,0.00038375,4.2656E-008,2.13142E-007,1.274691E-006,5.08591E-007,0.0493413239,0,0.0530179069,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[0.0, 0.0, 0.0, 0.0]","[-0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001]"
4,0.6,0.2,4,2,-1.328573401,0.0001900127,-3.01421576917371E-008,4.08004344282345E-008,0.000020406,6.29528523889188E-006,0.0486165419,0.000010612,0.0421644827,9.77747916408554E-005,"[0.29951897344607614, 0.29951897344607614, 0.3004, 0.3004, 0.3004, 0.3004, 0.29951897344607614, 0.29951897344607614]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.00018102655392375017, 0.00018102655392375017, 0.00018102655392375017, 0.00018102655392375017, 0.00018102655392375017, 0.00018102655392375017, 0.00018102655392375017, 0.00018102655392375017, 0.00018102655392375017, 0.00018102655392375017]"
4,0.6,0.2,4,4,-1.3262552433,0.0003947996,-2.29376611168677E-006,1.31531069157188E-006,-9.94812151945293E-007,2.36939778363727E-006,,,0.0341515867,0.0011343909,"[0.2995202636102259, 0.30021558019927524, 0.3002662230131358, 0.29957431525114053, 0.30014605314073817, 0.30101212127601995, 0.30101212127601995, 0.3000580696351053, 0.3000580696351053, 0.30101212127601995, 0.3009682288701411, 0.3000866241772109, 0.29928598136335033, 0.30000225447268747, 0.30007987376922923, 0.29939541032687755]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,0.6,0.2,8,2,-1.3267871133,0.0002184572,1.23921956559962E-006,1.36249346900639E-007,1.26078204866401E-005,3.25730865635844E-006,,,0.0397068065,0,"[0.29970000000000002, 0.29970000000000002, 0.30020000000000002, 0.30020000000000002, 0.30009999999999998, 0.30009999999999998, 0.30009999999999998, 0.30009999999999998, 0.30009999999999998, 0.30012701792518737, 0.30012701792518737, 0.30012701792518737, 0.30020000000000002, 0.30020000000000002, 0.29970000000000002, 0.29970000000000002]","[0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,0.7,-0.2,2,2,-1.0847784686,0.00016375,1.26123E-007,4.0884E-008,1.6509928E-005,4.86462999999998E-007,0.0618074443,0,0.127186427,0,"[0.34999999999999998, 0.34999999999999998, 0.34999999999999998, 0.34999999999999998]","[0.0, 0.0, 0.0, 0.0]","[-0.0, 0.0, 0.0, -0.0]"
4,0.7,-0.2,4,2,-1.0824182486,0.0002230145,1.06235757568E-006,6.88753361706824E-007,0.0009699762,0.0001781072,0.0602226129,0.00003695,0.1165651069,0.001070337,"[0.34899999999999998, 0.34899999999999998, 0.3508965759999999, 0.3508965759999999, 0.35099999999999998, 0.35099999999999998, 0.34910342399999994, 0.34889999999999999]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[-0.00070684800000000016, 0.001010272, 0.001010272, -0.00091027199999999995, 0.0012136960000000002, 0.0012136960000000002, -0.00091027199999999995, 0.001010272, 0.001010272, -0.00070684800000000016]"
4,0.7,-0.2,4,4,-1.0810170613,0.0008734006,-3.83575703816008E-005,4.62828977673768E-005,0.0001145681,0.0005413879,,,0.1103353357,0.0015326068,"[0.34773474372215896, 0.3504961036814953, 0.3504212843886253, 0.34734964358155135, 0.3511827444724803, 0.35482527847074213, 0.3544732139683818, 0.3507167102417456, 0.350645221528078, 0.35439401687159866, 0.3545816198158597, 0.35093688129879386, 0.3471082099931838, 0.3497785476295817, 0.34994842040178065, 0.34751175960796166]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[-0.00020819092501550766, -0.00020819092501550766, -0.0002386764257372744, 0.0001289938282324427, 0.0002539191760981578, 0.0002066992525261836, 0.0002066992525261836, -0.0001457282510826501, -0.00016097100144353349, -0.00016097100144353349, 5e-05, 0.00016097100144353349, 0.00016097100144353349, 6.653115429958514e-05, -0.00016097100144353349, -0.00016097100144353349, -0.00013048550072176674, 0.00015947932895420944, 0.0002066992525261836, 0.00019145650216530023, 0.00017621375180441686, -0.0002386764257372744, -0.00020819092501550766, -0.00020819092501550766]"
4,0.7,0,2,2,-1.185814653,0.0001925,8.135E-009,1.12715E-007,4.764185E-006,2.612232E-006,0.0659065513,0,0.4489910652,0,"[0.34999999999999998, 0.34999999999999998, 0.34999999999999998, 0.34999999999999998]","[-0.00050000000000000001, -0.00050000000000000001, -0.00050000000000000001, -0.00050000000000000001]","[-0.0, 0.0, 0.0, -0.0]"
4,0.7,0,4,2,-1.1825594052,0.000144418,-3.80930718420773E-007,4.12631288505048E-007,9.77451437969565E-006,3.07172827931225E-006,0.0646481142,3.82549374338473E-005,0.4320913617,0.0004792211,"[0.34920000000000001, 0.34920000000000001, 0.3508, 0.3508, 0.3508, 0.3508, 0.34920000000000001, 0.34920000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,0.7,0,4,4,-1.1790176563,0.00028461,-7.78026816394209E-006,2.64632816732191E-005,0.0002505418,0.0002273339,,,0.4180760654,0.0047375788,"[0.3484894994743109, 0.35031998800305514, 0.3501849623421177, 0.348364353922671, 0.35043935392267106, 0.3527820895070153, 0.35274340078830096, 0.3502766051026043, 0.3501501688304103, 0.35265940035701415, 0.3527209338887868, 0.35034411793307296, 0.34822770193089614, 0.35015364233293245, 0.35020545680938486, 0.3484460040081667]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[-0.00029137925223307636, -0.00029137925223307636, -0.0001947015995207813, 0.00033812850358661185, 0.00029137925223307636, 0.00029137925223307636, 0.00014685678646251225, -0.00029137925223307636, -0.00029137925223307636, -0.00029137925223307636, 0.00029137925223307636, 0.00029137925223307636, 0.00029137925223307636, 0.00029137925223307636, -0.00029137925223307636, -0.00029137925223307636, -0.00029137925223307636, 0.0002763995222502157, 0.00029137925223307636, 0.00029137925223307636, 0.00020707250604343143, -0.00029137925223307636, -0.00029137925223307636, -0.00020968132950364196]"
4,0.75,-0.2,2,2,-1.0755360405,0.00029,4.8123534E-005,4.798239E-006,0.0027577949,7.62468049999997E-005,0.0740209981,0,0.347522636,0,"[0.375, 0.375, 0.375, 0.375]","[-0.0001, 0.0, 0.0, -0.0001]","[-0.0028, 0.0028, 0.0028, -0.0028]"
4,0.75,-0.2,4,2,-1.0731896681,0.0002280035,1.82043263125695E-006,1.75828696864599E-006,0.0056770582,0.0002283841,0.0720642958,6.07292180091756E-005,0.3361301892,0.0001644001,"[0.374, 0.374, 0.376, 0.376, 0.376, 0.376, 0.374, 0.374]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0060665739710789772, -0.0060665739710789772, -0.0060665739710789772, 0.005666573971078977, -0.0055443826473859838, -0.0055443826473859838, 0.005666573971078977, -0.0060665739710789772, -0.0060665739710789772, 0.0060665739710789772]"
4,0.75,-0.2,4,4,-1.0695820632,0.0013270201,2.46885158195939E-006,0.000016776,0.0054027839,0.0031029717,,,0.3343537927,0.0034787923,"[0.37303138919614365, 0.3752115221122987, 0.37495085538921447, 0.372621935594584, 0.37548201465592623, 0.37929179148218545, 0.37904395262772805, 0.3752414130583326, 0.3751929102143164, 0.37906514834665106, 0.3792725301908658, 0.3753873328764154, 0.3726059039829803, 0.3750470511081374, 0.37514628620124646, 0.3728550936163674]","[0.0, 0.0, 4.855804316943694e-05, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 8.825788263667504e-05, 0.0, 0.0, 0.0]","[-0.00565921497578583, -0.005936019482099587, -0.005847337318384164, 0.005559549868666851, 0.005671539828129438, 0.0056899554741694, 0.0055976830844390955, -0.005201457919210718, -0.005649324430270289, -0.005326447046036804, 0.004966408006100228, 0.005152178897626, 0.005179329169994688, 0.005015140082926141, -0.0053761121531557855, -0.005489878962329957, -0.005339704928673479, 0.005596166405472331, 0.005556852651539355, 0.0056369968383720714, 0.005607773018955268, -0.005822461985248592, -0.005878637637884822, -0.005809204102611917]"
4,0.75,0,2,2,-1.1609027408,0.00053125,5.8100352E-005,4.6519495E-005,0.0003036439,0.0002598599,0.0779315656,0,0.7035768606,0,"[0.375, 0.375, 0.375, 0.375]","[-0.00029999999999999997, -0.00020000000000000001, -0.00020000000000000001, -0.00029999999999999997]","[-0.00029999999999999997, 0.00029999999999999997, 0.00029999999999999997, -0.00029999999999999997]"
4,0.75,0,4,2,-1.1573826358,0.0001627678,8.23246598719317E-007,5.27513096072725E-007,3.76646217395945E-005,1.52767227889218E-005,0.0763634341,4.98892715534924E-005,0.6939378093,0.0008076109,"[0.37390000000000001, 0.37390000000000001, 0.37609999999999999, 0.37609999999999999, 0.37609999999999999, 0.37609999999999999, 0.37390000000000001, 0.37390000000000001]","[-9.7331910352187927e-05, -0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, -9.7331910352187927e-05, -9.7331910352187927e-05, -0.00029999999999999997]","[0.0001, -0.0001, -0.0001, 0.0001, -0.0001, -0.0001, 0.0001, -0.0001, -0.0001, 0.0001]"
4,0.75,0,4,4,-1.1532300327,0.0007710299,6.18634385905884E-006,2.86377062071982E-005,0.0006856845,0.0006024938,,,0.6870905055,0.0010387972,"[0.37230726318934815, 0.37525162597082495, 0.3751475606296332, 0.3721294990030497, 0.3753663918902571, 0.3788818761480536, 0.37891344054449816, 0.3750063391862568, 0.3751270507890162, 0.37899521013224235, 0.3789999271187809, 0.3753821740884794, 0.372249081560702, 0.37534550792338406, 0.37543771676519, 0.37264013596738477]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, -1.844283025433533e-05, 0.0]","[0.0012524862647605927, 0.0014998256327284994, 0.0012524862647605927, -0.0007735825003482028, -0.0009393646985704446, -0.0009578075288247799, -0.0007735825003482028, 0.0006262431323802964, 0.0009695915523000624, 0.0006262431323802964, -0.0003000363878215718, -0.0004604609341580546, -0.00044201810390371926, -0.00025256622169752435, 0.0006262431323802964, 0.0008788093540778206, 0.0006262431323802964, -0.0007735825003482028, -0.000897252184332156, -0.0009578075288247799, -0.0007735825003482028, 0.0012524862647605927, 0.0014998256327284994, 0.0012524862647605927]"
4,0.8,-0.2,2,2,-1.0549311802,0.00050375,0.0005172673,2.30491109999999E-005,0.0028509409,0.0004580491,0.0881806894,0,0.5650893666,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.00050000000000000001, 0.00050000000000000001, 0.00050000000000000001, -0.00050000000000000001]","[-0.0028, 0.0028999999999999998, 0.0028999999999999998, -0.0028]"
4,0.8,-0.2,4,2,-1.0520564335,0.0002168274,0.0001594453,1.16516704753359E-005,0.0247379508,0.0044544987,0.0856242097,9.45862081685456E-005,0.556430117,0.0007927711,"[0.39889999999999998, 0.39889999999999998, 0.40110000000000001, 0.40110000000000001, 0.40110000000000001, 0.40110000000000001, 0.39917665505226496, 0.39917665505226496]","[-0.00037665505226480841, 0.00020000000000000001, 0, -0.0001, -0.0001, 0.0001, 0.00020000000000000001, -0.00037665505226480841]","[0.023832752613240419, -0.025209407665505223, -0.025209407665505223, 0.02423275261324042, -0.025132752613240418, -0.024856097560975607, 0.02423275261324042, -0.025209407665505223, -0.025209407665505223, 0.023832752613240419]"
4,0.8,-0.2,4,4,-1.0506884142,0.0004541968,0.000310104,0.000238749,0.0158872125,0.0082851584,,,0.5463349582,0.0027310449,"[0.3978822989993611, 0.4002451831748735, 0.39992485352496016, 0.3976646443744505, 0.39999976060464315, 0.4052049744031693, 0.4048028050714064, 0.39997245520118807, 0.39987041291474756, 0.40474899645189116, 0.4049662685764408, 0.40017280331420196, 0.39761220522345847, 0.4002606106725637, 0.40022245929061234, 0.39772382001220885]","[-0.000758078033176433, 0.000496461199713833, -0.0005232295775008222, 0.000723229577500822, 0.0004232295775008221, -0.0003232295775008223, 0.0003232295775008223, -0.00033484436625123317, -0.0004232295775008221, 0.0003232295775008223, -0.0003232295775008223, 0.0006, 0.0006080759884642441, -0.0005232295775008222, 0.000496461199713833, -0.000669692821926844]","[-0.016535461243494757, -0.015803287812821774, -0.016686766799974134, 0.016313055930000393, 0.01587761499490454, 0.01604139911541787, 0.016423031430998422, -0.01569580023190381, -0.015895211824357536, -0.015969498764848825, 0.014960049200886536, 0.01563772422588916, 0.015982550227274985, 0.015154682200193868, -0.015846265097923626, -0.016131830702532324, -0.016082883976098413, 0.01688759924282933, 0.016203017993592653, 0.01630301799359265, 0.016807690388391496, -0.016530712599623312, -0.01593853517776113, -0.01667161525564974]"
4,0.8,-0.2,8,2,-1.048328091,6.24766664895046E-005,,,,,,,0.4577815666,0,"[0.40679999999999994, 0.40670000000000001, 0.39144396310059726, 0.39144858451501774, 0.39458291140261204, 0.39444858451501774, 0.40610000000000002, 0.40610000000000002, 0.40123432688759419, 0.40110000000000001, 0.39003343136619106, 0.39004858451501778, 0.39766015617658207, 0.39766015617658207, 0.41286105169798532, 0.41289036378699701]","[-0.16891798411879119, 0.16898365723119696, 0.042456932420805914, -0.042378140295373304, 0.093179035816776459, -0.093158867869367279, -0.1715035767985495, 0.1717823689239821, 0.14395216131356722, -0.14344058965200288, -0.029434326887594238, 0.030360156176582116, -0.10386939960377344, 0.10437402101819393, 0.19658365723119692, -0.19626850408237032]","[0.0052903637869969851, -0.0069000000000000008, -0.0070610516979852794, 0.007765673112405759, -0.0081903637869969858, -0.0079610516979852792, 0.0078398438234178885, -0.0083000000000000001, -0.0082610516979852791, 0.0079000000000000008, -0.008161051697985278, -0.0083999999999999995, 0.0083999999999999995, -0.008890363786996985, -0.0086610516979852784, 0.0083514154849822636, -0.0083398438234178873, -0.0085610516979852773, 0.0064610516979852779, -0.006861051697985278, -0.0068398438234178859, 0.0062656731124057586]"
4,0.8,0,2,2,-1.1225433327,0.0004225,0.0002036682,5.042167E-005,0.0007474962,3.5947143E-005,0.0916299826,0,0.9675843556,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001]","[-0.00069999999999999999, 0.00080000000000000004, 0.00080000000000000004, -0.00069999999999999999]"
4,0.8,0,4,2,-1.1191081777,0.0002584331,-4.17609604384897E-006,3.82433067538399E-006,0.0004716023,6.44254552587676E-005,0.089654679,6.92102231754019E-005,0.9580273278,0.0006386022,"[0.39889999999999998, 0.39889999999999998, 0.40110000000000001, 0.40110000000000001, 0.40110000000000001, 0.40110000000000001, 0.39889999999999998, 0.39889999999999998]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.00066114494518879421, -0.0005305724725943972, -0.0005305724725943972, 0.00043057247259439704, -0.0005305724725943972, -0.0005305724725943972, 0.00043057247259439704, -0.0005305724725943972, -0.0005305724725943972, 0.00066114494518879421]"
4,0.8,0,4,4,-1.11513506,0.0008653169,-1.31288043728534E-005,5.00274242725781E-006,0.002339886,0.0006131762,0.0878,0.0007,0.9403401647,0.0014510358,"[0.3978187602247395, 0.40040183925589423, 0.40035621596802484, 0.39746876022473954, 0.4002276019897771, 0.40411252044947904, 0.4042332481740837, 0.4000626169245613, 0.39987273307419113, 0.4040744371511982, 0.40413481147236524, 0.4000737256154077, 0.3973797360985133, 0.4001127634163967, 0.40030481211765534, 0.3975197975277671]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[-0.0022242759658906834, -0.002268502564349774, -0.00242323392309998, 0.002281596321495434, 0.0023273757593713137, 0.0023599885894596, 0.002309128865315569, -0.002205267689574144, -0.0023674709804238215, -0.002349494288033234, 0.0024307832259633615, 0.002334868609200286, 0.0022533659226394095, 0.0023479519074811953, -0.0023479519074811953, -0.0023674709804238215, -0.0022340088850562544, 0.002145023807531158, 0.0023890787124596553, 0.0024111972411215757, 0.0023669601837977353, -0.0024207013792798457, -0.0021831387020474725, -0.0023317583568549043]"
4,0.8,0,8,2,-1.1164096637,0.0002313222,0.0040810857,0.0001437578,0.0036844903,1.86116943877941E-006,,,0.9548643126,0,"[0.39912677574613664, 0.39912677574613664, 0.40066190131785812, 0.40066836709520259, 0.40056190131785807, 0.40056836709520266, 0.40043512557172134, 0.40043512557172134, 0.40043512557172134, 0.40043512557172134, 0.40053512557172144, 0.40053512557172144, 0.40062677574613664, 0.40062677574613664, 0.3992018840482402, 0.39915584881984956]","[-0.0061000000000000004, 0.0064667584765187996, 0.0022000000000000001, -0.0018, 0.0035999999999999999, -0.0030999999999999999, -0.0065667584765188008, 0.0071999999999999998, 0.0058999999999999999, -0.0052667584765188, -0.00029999999999999997, 0.00080000000000000004, -0.0040667584765188012, 0.0045999999999999999, 0.0074999999999999997, -0.007000000000000001]","[0.0037000000000000006, -0.0037000000000000006, -0.0037000000000000006, 0.0035999999999999999, -0.0034981159517597938, -0.0035441511801504746, 0.0035441511801504746, -0.0037000000000000006, -0.0037000000000000006, 0.0037000000000000006, -0.0038667584765188006, -0.0038667584765188006, 0.0037000000000000006, -0.0036441511801504748, -0.0037000000000000006, 0.0035999999999999999, -0.0035999999999999999, -0.0035999999999999999, 0.0035999999999999999, -0.0037000000000000006, -0.0037000000000000006, 0.0037000000000000006]"
4,0.8,0.2,2,2,-1.2102016487,0.00027625,0.0003577934,3.4285402E-005,0.0006376768,0.0003845792,0.0953869536,0,1.2931608297,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.00040000000000000002, 0.00040000000000000002, 0.00040000000000000002, -0.00040000000000000002]","[-0.00059999999999999995, 0.00059999999999999995, 0.00059999999999999995, -0.00059999999999999995]"
4,0.8,0.2,4,2,-1.206856818,0.0002993028,4.65955726015141E-006,0.000006133,3.23958063117688E-005,5.47050910374979E-006,0.0935079909,6.08696648132373E-005,1.2682449589,0.0017075583,"[0.39878809359944939, 0.39889999999999998, 0.40110000000000001, 0.40110000000000001, 0.4012119064005506, 0.40110000000000001, 0.39889999999999998, 0.39889999999999998]","[0.001059532002752925, 0.001059532002752925, 0.0012714384033035097, 0.001059532002752925, 0.001059532002752925, 0.0012714384033035097, 0.001059532002752925, 0.001059532002752925]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,0.8,0.2,4,4,-1.2035239306,0.0021626283,4.04260786281848E-006,1.44418908395648E-005,0.001156472,5.46881366511454E-005,,,1.255219045,0.0030220525,"[0.39854460732246766, 0.40018886023801364, 0.40014422331478094, 0.39814921792979907, 0.4000559553687372, 0.40337046806807714, 0.4031095896764121, 0.39978122382237674, 0.3995758607456096, 0.4030708661305913, 0.40314797240300004, 0.39972092337387266, 0.39759513422035353, 0.3995429501454655, 0.39972803908962995, 0.3976830337046481]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[-0.0011, -0.0011, -0.0011, 0.001, 0.00105585613413072, 0.0011, 0.001, -0.0012, -0.0009878620267083091, -0.0012, 0.0011, 0.0011, 0.0010612764541792392, 0.0011, -0.0012, -0.0009878620267083091, -0.0012, 0.001, 0.0011, 0.0010228937275912888, 0.001, -0.0011, -0.0011, -0.0011]"
4,0.8,0.2,8,2,-1.2035603493,0.0001873461,2.97008015637569E-005,3.82881477181915E-006,0.0023249403,5.32207825768951E-005,,,1.2639802118,0,"[0.39933001868127876, 0.39933001868127876, 0.40024068435405924, 0.40024068435405924, 0.40037070303533812, 0.40037070303533812, 0.40054068435405932, 0.40054068435405932, 0.40054068435405932, 0.40054068435405932, 0.40034068435405928, 0.40034068435405928, 0.40023424792457024, 0.4002927754392418, 0.39929999999999999, 0.39926998131872121]","[0.00023424792457031707, 0.00040422924329152151, 0.00029999999999999997, 0.0001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00029999999999999997, 0.00029999999999999997, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.0001, 0.00029999999999999997, 0.00050000000000000001, 0.00014790891481747083]","[0.0025000000000000001, -0.0023, -0.0023, 0.0023999999999999998, -0.0020999999999999999, -0.0020999999999999999, 0.0023, -0.0022000000000000001, -0.0022000000000000001, 0.0025000000000000001, -0.0023657520754296821, -0.0023935635705110373, 0.0025000000000000001, -0.0022000000000000001, -0.0022000000000000001, 0.0021935635705110381, -0.0020999999999999999, -0.0020999999999999999, 0.0023999999999999998, -0.0023, -0.0023, 0.0025000000000000001]"
4,0.85,-0.2,2,2,-1.0207062504,0.00060375,0.1275133239,2.98194510000016E-005,0.0014459945,6.0711525E-005,0.0986679255,0,0.6064561378,0,"[0.42499999999999999, 0.42499999999999999, 0.42499999999999999, 0.42499999999999999]","[-0.1275, 0.1275, 0.1275, -0.1275]","[0.0015, -0.0014, -0.0015, 0.0014]"
4,0.85,-0.2,4,2,-1.0184526561,0.000202878,0.1125907887,0.000167049,0.0137722378,0.0003079263,0.0964785569,9.34854515688421E-005,0.6181847263,1.1067896036443E-005,"[0.42499999999999999, 0.42499999999999999, 0.42499999999999999, 0.42499999999999999, 0.42499999999999999, 0.42499999999999999, 0.42499999999999999, 0.42499999999999999]","[-0.12711108691348247, 0.12711108691348247, 0.11264072460898832, -0.11264072460898832, -0.11274072460898835, 0.11251108691348248, 0.12711108691348247, -0.12711108691348247]","[0.010529637695505838, -0.012559275391011681, -0.012329637695505843, 0.013859275391011679, -0.01408891308651752, -0.01418891308651752, 0.012859275391011683, -0.012429637695505839, -0.012559275391011681, 0.011129637695505838]"
4,0.85,-0.2,4,4,-1.0195626842,0.0026042603,0.0782819097,0.0046595781,0.0094668784,0.0052661229,,,0.6557845181,0.0001784539,"[0.4245758499495862, 0.42585739197224626, 0.42465445850152433, 0.4248551503807291, 0.4256681600524781, 0.4249888597428243, 0.42516913117009436, 0.4251414020601086, 0.4249368614319119, 0.4251743368040752, 0.42478984693687616, 0.4255977168785995, 0.4245827183234404, 0.42470946130540815, 0.4256530097575473, 0.4245852874784669]","[-0.12179840392488116, 0.11000974400737382, -0.10706046596892307, 0.12221639992336862, 0.1088826019245514, -0.07701808786815956, 0.07943632639611671, -0.10575194234494595, -0.10648583676150924, 0.07896829526225072, -0.07749956070654157, 0.10867802239875929, 0.12172943267070585, -0.10691572100485863, 0.11002458414903532, -0.12170506926098067]","[0.009289763907845958, 0.010095820911385795, 0.009428860003120995, -0.008653772636665363, -0.009054301817956745, -0.010390822270428719, -0.008242396223873648, 0.009584765266888878, 0.009555440751780529, 0.010174767984974721, -0.008348736628751649, -0.00978215995722088, -0.008910816834257033, -0.009197685061383496, 0.009916143038723518, 0.009628860003120996, 0.009668710981434885, -0.009091344656505492, -0.009237926764207949, -0.009990293089137335, -0.0077699074933603885, 0.009690293089137336, 0.009769966798872872, 0.008789234726554579]"
4,0.85,-0.2,8,2,-1.0162499759,0.0001020959,,,,,,,0.6450560104,0,"[0.43633275461862042, 0.43633275461862042, 0.42859999999999998, 0.42845406908020667, 0.41783752139807334, 0.41793752139807333, 0.41233724504788671, 0.41238345231786672, 0.41221317630117299, 0.41201317630117285, 0.41718910755445904, 0.41746724538137953, 0.42800000000000005, 0.42800000000000005, 0.43615682336533423, 0.43605682336533436]","[-0.18956584998288714, 0.18939860460150762, 0.14256632041238285, -0.14239329011056145, -0.061920389492589496, 0.062342251665668987, -0.0033742960164643639, 0.003552981554878164, 0.0047773266517785462, -0.0056205032864442292, 0.057009497047048545, -0.058185428300334664, -0.13955542796684189, 0.13942294969840796, 0.1889361259995809, -0.18868991872960103]","[0.00075682336533431619, -0.00025406908020664314, -0.00029999999999999997, -0.0040213144615862005, 0.0001, 0.0, 0.0081240687467138729, 0.00089999999999999998, 0.0012537927300201339, -0.011143176634665684, -0.001254069080206643, -0.0014, 0.012699999999999999, -0.0016000000000000001, -0.0015, -0.0083999999999999995, 0.00080000000000000004, 0.00080000000000000004, 0.0037240687467138731, 0.00059999999999999995, 0.00055682336533431599, -0.0010759312532861271]"
4,0.85,0,2,2,-1.0696020562,0.000035,0.0340504219,0.000199713,0.0003443372,0.0001038728,0.1068242544,0,1.2137163541,0,"[0.42499999999999999, 0.42499999999999999, 0.42499999999999999, 0.42499999999999999]","[-0.034099999999999998, 0.034000000000000002, 0.034000000000000002, -0.034099999999999998]","[-0.00029999999999999997, 0.00029999999999999997, 0.00029999999999999997, -0.00029999999999999997]"
4,0.85,0,4,2,-1.0664003665,0.0002929225,0.0208117002,0.0015906404,0.0033789357,0.0001674763,0.1046684833,7.19352379575655E-005,1.2138350397,0.0005836121,"[0.42409999999999998, 0.42409999999999998, 0.4259, 0.4259, 0.4259, 0.4259, 0.42409999999999998, 0.42409999999999998]","[-0.024377730646871688, 0.024377730646871688, 0.02072587486744433, -0.020977730646871688, -0.020977730646871688, 0.020574019088016971, 0.024377730646871688, -0.024377730646871688]","[0.0033481442205726413, -0.0035000000000000001, -0.0035000000000000001, 0.0033481442205726413, -0.0035000000000000001, -0.0033481442205726413, 0.0033481442205726413, -0.0033481442205726413, -0.0035000000000000001, 0.0033481442205726413]"
4,0.85,0,4,4,-1.0630947832,0.0008200847,0.0076473378,0.0116380925,0.0062771275,0.0020549059,,,1.2029590106,0.0007606049,"[0.42260352163253817, 0.42529743651710306, 0.42507838598749326, 0.422388988497868, 0.4250848652725179, 0.42925971530872664, 0.4293444488635895, 0.42473377042806904, 0.4247835313387314, 0.4291128447618213, 0.42928206205584873, 0.4248605088815868, 0.422298233147695, 0.4251812043222789, 0.425089130297449, 0.4224955258867585]","[-0.01462294043596361, 0.01035427239564088, -0.010682290130451766, 0.014511580145866886, 0.010370887972951081, -0.007670459461739181, 0.007583675929320337, -0.010131123981736292, -0.01033377659017969, 0.0076421478753166535, -0.007661383190256876, 0.010405325372685716, 0.014606470092185062, -0.010920099130350573, 0.010309686917513963, -0.014534766309697314]","[0.007269858820862705, 0.0070800722781086635, 0.00752161135442145, -0.007223841770706806, -0.006830126286167214, -0.006947623147589792, -0.0073710948204579185, 0.006538544224104979, 0.0064155788327507676, 0.006811454962966045, -0.006741280921904247, -0.006167208625716713, -0.006154341915592774, -0.006473787762648252, 0.00681885008542636, 0.006307160894813005, 0.006606041085527557, -0.007111986853751206, -0.006932049176529316, -0.0068858369631684384, -0.007100876379352595, 0.007387463698402393, 0.007102365017172124, 0.0072722549634903055]"
4,0.85,0.2,2,2,-1.1387093347,0.00008125,0.1014457004,0.00008258,5.5474346E-005,4.785641E-006,0.1065446561,0,1.4551802372,0,"[0.42499999999999999, 0.42499999999999999, 0.42499999999999999, 0.42499999999999999]","[-0.1014, 0.1014, 0.1014, -0.1014]","[0.0001, -0.0001, -0.0001, 0.0001]"
4,0.85,0.2,4,2,-1.1363808107,0.0001931679,0.088593308,0.0001148638,0.0001283576,1.84565212822992E-005,0.1051613661,8.0612704389596E-005,1.4661073122,2.60586215298231E-005,"[0.42459999999999998, 0.42459999999999998, 0.4254, 0.4254, 0.4254, 0.4254, 0.42459999999999998, 0.42459999999999998]","[-0.094995664038811406, 0.095200000000000007, 0.088591328077622822, -0.08848699211643421, -0.08848699211643421, 0.088591328077622822, 0.095095664038811423, -0.094995664038811406]","[0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001]"
4,0.85,0.2,4,4,-1.1344513601,0.0013190134,0.0698749573,0.0030444102,0.0017703031,9.08705887165819E-005,,,1.477895344,0.0030253117,"[0.4236112769262399, 0.4247329115787514, 0.42492955302058244, 0.42352339789010796, 0.4247373341738293, 0.4272357951759163, 0.4270773294989718, 0.4248824028824954, 0.424807255192228, 0.4271340614492776, 0.42721820212572803, 0.42471480983230714, 0.4237348022315478, 0.4249778192939438, 0.42483189447454106, 0.424082351882481]","[-0.08561320079471058, 0.07793276334367558, -0.07883736583351114, 0.08569798819229055, 0.07866725253295775, -0.07014456168986821, 0.07026906955408506, -0.07855871029962595, -0.07854341067234669, 0.06981197891261498, -0.06957581470183755, 0.07839601658324286, 0.08500468234002863, -0.07825575857888588, 0.07814911246219744, -0.08548773778869308]","[0.0013238902728527516, 0.0009818472535412074, 0.0013238902728527516, -0.0015609320995320839, -0.0014648138996233558, -0.0013784927626883032, -0.0017688020553612758, 0.0019561402965067947, 0.0017492833775718947, 0.0019381288321881694, -0.0021454714787789942, -0.0018375691359176992, -0.0018907667006129686, -0.002048340241975974, 0.001955721882376492, 0.0016976720317895648, 0.0017546348768676546, -0.0016068569189348998, -0.0013960858128766254, -0.0012409236267706038, -0.0016244499691232218, 0.0012555806002363245, 0.0009374951673031535, 0.0012238902728527522]"
4,0.875,-0.2,2,2,-1.0016867044,0.000385,0.154036843,0.0002342263,0.0007099228,0.0001100419,0.1047940926,0,0.6758306108,0,"[0.43740000000000001, 0.43759999999999999, 0.43759999999999999, 0.43740000000000001]","[-0.1535, 0.15459999999999999, 0.15459999999999999, -0.15340000000000001]","[0.00080000000000000004, -0.00080000000000000004, -0.00059999999999999995, 0.00069999999999999999]"
4,0.875,-0.2,4,2,-0.9988285257,0.0002689652,0.1415832608,0.0001893723,0.0070846206,5.68850997632599E-005,0.102734744,8.65028522251329E-005,0.6913857078,0.0004170482,"[0.43719999999999998, 0.43707012005335699, 0.43767012005335709, 0.43815975989328593, 0.43815975989328593, 0.43767012005335709, 0.43707012005335699, 0.43719999999999998]","[-0.15165975989328589, 0.15023108048021344, 0.14095060026678524, -0.14224939973321477, -0.14224939973321477, 0.14095060026678524, 0.15010120053357048, -0.15165975989328589]","[0.0049402401067140944, -0.0060701200533570471, -0.0060701200533570471, 0.0073000000000000001, -0.0073000000000000001, -0.0073000000000000001, 0.0065402401067140943, -0.0060701200533570471, -0.0060701200533570471, 0.0053701200533570461]"
4,0.875,-0.2,4,4,-0.9988659229,0.0007017959,0.106829258,0.0036089316,-0.0008632525,0.001556284,,,0.7088433716,0.0007825484,"[0.43470766446880327, 0.43947146357183653, 0.4397699424508745, 0.43479665044689797, 0.4394626486748444, 0.43608480809330713, 0.43597546187472, 0.4398712619127717, 0.43971561000254455, 0.4357654275517019, 0.4360136945039521, 0.4392776493650414, 0.43478895486108926, 0.43945136987407407, 0.4393445263381721, 0.43487398918410747]","[-0.14031533894165865, 0.14345754338270578, -0.1462888659491936, 0.13829186891522302, 0.14239717868764667, -0.10778185242407519, 0.1054992920093305, -0.1451035284944345, -0.14526668042063956, 0.10593392120591569, -0.1081060090208301, 0.14194580664881157, 0.1386602172999945, -0.14634282545304003, 0.14358187981650458, -0.1400722448864177]","[0.0001, 0.0008532541687118009, 0.0, -0.0005, -0.0001, -0.0005, 5e-05, 0.00045, 0.0001, 0.0005, 0.0001, -0.00045, -4.9371960510169995e-05, -0.00025009449860098685, 0.00015, 0.00045, 0.0002, -0.00055, -0.0001, -0.00055, 0.0, 0.0005, 0.00035, 0.00045]"
4,0.875,-0.2,8,2,-0.9966378145,0.0001176161,,,,,,,0.742134902,0,"[0.44688499292088057, 0.44688499292088057, 0.44323087745112466, 0.44328368199222445, 0.43494523661915646, 0.43502388592971886, 0.42548544055665105, 0.42543955602640693, 0.42528544055665091, 0.42511567009668805, 0.43454523661915639, 0.43464523661915655, 0.44295345245218731, 0.4430534524521873, 0.44678499292088064, 0.44675476338084358]","[-0.20228453017862921, 0.20231475971866633, 0.17619797896863934, -0.17647409303892045, -0.12332820850867642, 0.12374452651645201, 0.049875003416942149, -0.049398889346661042, -0.048098889346661046, 0.047598889346661045, 0.12031364906532735, -0.12088976313560844, -0.17466841244617093, 0.17488976313560844, 0.20203864564838522, -0.2018838822675417]","[-0.00050000000000000001, 0.0023, 0.0023, -0.007000000000000001, 0.0049547633808435443, 0.0050000000000000001, 0.0033150070791193773, 0.0065000000000000006, 0.0063547633808435445, -0.01362135068943756, 0.0038999999999999998, 0.0040000000000000001, 0.0035999999999999999, 0.0057547633808435429, 0.0056534524521873342, -0.015099999999999999, 0.0055999999999999999, 0.0056761140702811051, -0.00045345245218733339, 0.0023, 0.0022000000000000001, -0.0030000000000000001]"
4,0.875,0,2,2,-1.0343043404,0.0001575,0.1152773811,0.0001583553,0.0097642599,0.0009243103,0.1106075286,0,1.1941551724,0,"[0.4375, 0.4375, 0.4375, 0.4375]","[-0.1153, 0.1153, 0.1153, -0.1153]","[0.0097999999999999997, -0.0097999999999999997, -0.0097999999999999997, 0.0097999999999999997]"
4,0.875,0,4,2,-1.0319291148,0.0001486326,0.0948166507,0.00018987,0.0161093674,0.0003736891,0.109198469,3.84281507291168E-005,1.2199398459,0.0002225972,"[0.438, 0.438, 0.437, 0.437, 0.437, 0.437, 0.43810167004048584, 0.438]","[-0.11019665991902833, 0.11029832995951416, 0.094894989878542516, -0.094793319838056694, -0.094894989878542516, 0.094793319838056694, 0.11029832995951416, -0.11019665991902833]","[0.015791649797570848, -0.015791649797570848, -0.015791649797570848, 0.016091649797570849, -0.016291649797570848, -0.01608997975708502, 0.016091649797570849, -0.015791649797570848, -0.015791649797570848, 0.015791649797570848]"
4,0.875,0,4,4,-1.0328691954,0.0018896314,0.0605411417,0.0027960218,0.0185961031,0.0016464258,,,1.2644210508,0.0023098135,"[0.4375517752804677, 0.43753719865937424, 0.4377115553548591, 0.4372155221159053, 0.43752975981436837, 0.4388156242916055, 0.4388537985898712, 0.43728188118560507, 0.43727574336402375, 0.4386442854712717, 0.4386392408956338, 0.4371447212562402, 0.43695197879056846, 0.4373253848207783, 0.43705307742527055, 0.4372315927517013]","[-0.09363049850871263, 0.07906360483094946, -0.079996758869192, 0.09340162074346499, 0.07973053790809788, -0.060103679572698646, 0.06050445497405639, -0.07968884249457586, -0.08075708608416124, 0.06070949954969439, -0.060803537392097255, 0.08126158145899615, 0.09406453132350866, -0.0817810705938822, 0.08016236613183758, -0.09436135583640465]","[0.01847768234360398, 0.018823615523049075, 0.01848775424298252, -0.018688091966117613, -0.019081126256776475, -0.018637740486589685, -0.018982570982247718, 0.018795730866118975, 0.018354963918448697, 0.01866715421018881, -0.01848183300698267, -0.018552199242696733, -0.018616222471769937, -0.01838158158696344, 0.01821834384300678, 0.018879955550814648, 0.01815660378638673, -0.018505542502380942, -0.018679742860804677, -0.01847822736799026, -0.01876325886240083, 0.018805542502380947, 0.01822322152236154, 0.019005542502380936]"
4,0.875,0,8,2,-1.0284262437,9.26639231018026E-005,0.0551561084,1.33033099722763E-005,0.0208895146,9.61091368158489E-006,,,1.2132539309,0,"[0.44829999999999998, 0.44829999999999998, 0.44234026363224155, 0.44230000000000003, 0.43380663949662118, 0.43380596862569848, 0.42719849269926835, 0.42722393406048376, 0.42679849269926845, 0.42679849269926845, 0.43300596862569846, 0.4329582290670268, 0.44164093450316427, 0.44160000000000005, 0.44800000000000006, 0.44800000000000006]","[-0.16139486780411047, 0.16127757324024791, 0.12489637510484213, -0.12503814603781532, -0.077238146037815342, 0.077179080540979619, 0.036596375104842128, -0.036678409670056845, -0.034196375104842143, 0.034236638737083658, 0.072596375104842154, -0.072496375104842137, -0.12162001504414388, 0.12159637510484214, 0.16015460417186894, -0.16019486780411046]","[-0.027300000000000001, 0.027859065496835728, 0.028082705436137462, -0.029282705436137462, 0.028859065496835718, 0.02855906549683572, -0.025841770932973188, 0.021976065939516266, 0.022301507300731667, -0.019584212736869128, 0.017835802307274752, 0.017460572797567388, -0.019035802307274752, 0.021241770932973185, 0.021501507300731668, -0.025301507300731663, 0.028459065496835721, 0.028159065496835722, -0.029059736367758479, 0.028059736367758478, 0.028282705436137461, -0.027482705436137466]"
4,0.875,0.2,2,2,-1.0990380266,0.00021625,0.1388109503,1.71694740000172E-005,0.0002864833,3.2288896E-005,0.1111929479,0,1.5406644738,0,"[0.4375, 0.4375, 0.4375, 0.4375]","[-0.13880000000000001, 0.13880000000000001, 0.13880000000000001, -0.13880000000000001]","[-0.00029999999999999997, 0.00029999999999999997, 0.00029999999999999997, -0.00029999999999999997]"
4,0.875,0.2,4,2,-1.096398272,0.000192733,0.1248107336,0.0001705857,0.0005164263,0.0001748104,0.1098492484,5.6641588006473E-005,1.5491154383,0.000258914,"[0.43820595469255663, 0.43830595469255662, 0.43690000000000001, 0.43680000000000002, 0.43680000000000002, 0.43690000000000001, 0.43819999999999998, 0.43820595469255663]","[-0.13689999999999999, 0.13739999999999999, 0.12508809061488674, -0.12448213592233009, -0.12458213592233008, 0.12498213592233011, 0.13729404530744335, -0.13679404530744335]","[0.00049404530744336561, -0.00049404530744336561, -0.00049404530744336561, 0.00038809061488673127, -0.00048809061488673137, -0.00048809061488673137, 0.00038809061488673127, -0.00049404530744336561, -0.00049404530744336561, 0.00049404530744336561]"
4,0.875,0.2,4,4,-1.0950206479,0.0014553547,0.1011493997,0.0020285192,0.0040678314,0.0006513625,,,1.5856545131,0.0034307521,"[0.4388675235442595, 0.4372161524309388, 0.4371966459168222, 0.43902820060332126, 0.43737501282634633, 0.43705056470278403, 0.436949396492743, 0.4374477263608057, 0.43751600589922185, 0.43696388407940445, 0.43687842915929365, 0.4375117575030453, 0.4390422253362359, 0.4373251396605533, 0.437162213947467, 0.43911004843023016]","[-0.13402385163533498, 0.11879047529759078, -0.11894180928271644, 0.13488775594336755, 0.11963756088653979, -0.10080034047336611, 0.10175497102494697, -0.11954614130245061, -0.11985195282113936, 0.10108303772634643, -0.1008855597462949, 0.11934461602595225, 0.13464298240337247, -0.11883884110434045, 0.1182822550156501, -0.1341740609479397]","[0.0032508129471334997, 0.0038850356038839353, 0.003278220959221257, -0.003067924275508718, -0.0037533151423001397, -0.0036807231543878986, -0.0030704264706753574, 0.0034978344827631155, 0.004117797441301679, 0.0036807231543878986, -0.003434832700604252, -0.0039547956591428155, -0.003956841409887556, -0.0035177213722290346, 0.003597834482763116, 0.004016051240291679, 0.0034401865259342376, -0.0029100484302302483, -0.0035955858287386924, -0.0036243649541471182, -0.002970426470675358, 0.0032098198742579395, 0.0038850356038839353, 0.0030704264706753574]"
4,0.875,0.2,8,2,-1.0943801552,0.0001523825,0.1225898211,2.85458539870364E-005,0.001432804,9.59834820640814E-005,,,1.5538683951,0,"[0.43790000000000007, 0.43793995269599667, 0.43695441664941276, 0.43695441664941276, 0.43693744800421419, 0.43693744800421419, 0.4385, 0.43856367699488424, 0.4385, 0.4385, 0.43693995269599673, 0.43693995269599673, 0.43695441664941276, 0.43690362969088092, 0.43790000000000007, 0.43790000000000007]","[-0.1324444583514888, 0.13240450565549214, 0.12165259369786181, -0.12157268830586841, -0.12052077634823813, 0.12052077634823813, 0.12465709935335391, -0.12465709935335391, -0.12469454735756816, 0.12466072904423482, 0.12049817704844908, -0.12051264100186512, -0.12155371869696026, 0.12149004170207606, 0.13235892230490484, -0.13238190635570302]","[-0.0016999999999999997, 0.0016000000000000001, 0.0015, -0.0014, 0.0010600473040033012, 0.0012999999999999999, -0.001185536046583944, 0.0014, 0.001185536046583944, -0.0015625519957857639, 0.0015, 0.0016000000000000001, -0.0015363230051157928, 0.0014, 0.0012363230051157924, -0.0012999999999999999, 0.0011000000000000001, 0.0012999999999999999, -0.0012600473040033009, 0.0016000000000000001, 0.0015, -0.0018]"
4,0.9,-0.2,2,2,-0.978549075,0.0000975,0.1826407606,7.42726780000036E-005,0.0009725984,0.0002228411,0.1104488919,0,0.7511319387,0,"[0.45000000000000001, 0.45000000000000001, 0.45000000000000001, 0.45000000000000001]","[-0.18260000000000001, 0.18260000000000001, 0.18260000000000001, -0.18260000000000001]","[-0.0041999999999999997, 0.00069999999999999999, 0.0011999999999999999, 0.0022000000000000001]"
4,0.9,-0.2,4,2,-0.9770163329,0.0002344246,0.1741623911,0.0001286812,0.0028065737,0.0001304437,0.1085241761,7.44437472570067E-005,0.7830339795,0.0007516079,"[0.44879999999999998, 0.44879999999999998, 0.45119999999999999, 0.45119999999999999, 0.45119999999999999, 0.45119999999999999, 0.44879999999999998, 0.44879999999999998]","[-0.17481651418115279, 0.17481651418115279, 0.17406660567246116, -0.17416660567246109, -0.17406660567246116, 0.17418330283623057, 0.17481651418115279, -0.17493321134492221]","[0.0031666056724611157, -0.0033833028362305587, -0.0031666056724611157, 0.0033833028362305587, -0.0025666056724611159, -0.0025666056724611159, 0.0027666056724611164, -0.0033833028362305587, -0.0031666056724611157, 0.0038999999999999998]"
4,0.9,-0.2,4,4,-0.975761014,0.0014264564,0.1366161542,0.0029259015,1.41044887662417E-006,0.000006286,,,0.818792554,0.0004997475,"[0.4476954139548708, 0.4519434634451121, 0.4521932190934651, 0.4478312956710886, 0.45128825634351283, 0.4479919394185725, 0.448091186383039, 0.45127507070949263, 0.4510826548882376, 0.44821897474440175, 0.4480794041466023, 0.4512362289069007, 0.4477687160531316, 0.4520671627210121, 0.45180971392168523, 0.4476852552273385]","[-0.16351239693660935, 0.1708670819150036, -0.17303799336224865, 0.16487716213214473, 0.16857573007034196, -0.1358963571231363, 0.13660557702722917, -0.16933240486909582, -0.1692785681356736, 0.13718110035040154, -0.1367934223020193, 0.16789917895502796, 0.16528384628289428, -0.17238587238797864, 0.17135760012852186, -0.16386619698429156]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,0.9,0,2,2,-0.999231138,0.00038375,0.1632742152,0.0010021539,0.0148060316,0.0018988833,0.1141529395,0,1.1546054489,0,"[0.45000000000000001, 0.45000000000000001, 0.45000000000000001, 0.45000000000000001]","[-0.1633, 0.1633, 0.1633, -0.1633]","[0.014800000000000001, -0.014800000000000001, -0.014800000000000001, 0.014800000000000001]"
4,0.9,0,4,2,-0.996047535,0.0002003585,0.1395504491,0.0003435089,0.0390835727,0.0001079914,0.112141478,6.83234583281484E-005,1.1740112415,0.0001293967,"[0.45329449050548271, 0.45329449050548271, 0.44670550949451715, 0.44670550949451715, 0.44670550949451715, 0.44670550949451715, 0.45329449050548271, 0.45329449050548271]","[-0.17119449050548274, 0.17109449050548275, 0.13951652848355178, -0.13951652848355178, -0.13942203797806904, 0.13951652848355178, 0.17109449050548275, -0.17109449050548275]","[0.035605509494517261, -0.036405509494517242, -0.036505509494517245, 0.038811018989034496, -0.039399999999999998, -0.039300000000000002, 0.038805509494517242, -0.036405509494517242, -0.036505509494517245, 0.035611018989034501]"
4,0.9,0,4,4,-1.0001583524,0.0028811956,0.1033837718,0.0069288718,0.036691496,0.0328111728,,,1.2421054734,0.0052101462,"[0.4548638398694741, 0.4538878210002194, 0.4461130813667361, 0.45119155581398324, 0.4531286670530606, 0.44775322489206393, 0.445977364713609, 0.4451048142881915, 0.44500349876008427, 0.4457874935779984, 0.4480282669229594, 0.45337837192288943, 0.4515420588948936, 0.4464895255275696, 0.4537434778942496, 0.4547654073103409]","[-0.16706870293297738, 0.1505034440777775, -0.12777333168405025, 0.1564632719974344, 0.14701442315561064, -0.10638310711288752, 0.10007715115004939, -0.12311119304323388, -0.12351991920008373, 0.10019203446607378, -0.10691556095904182, 0.14747250139099877, 0.1572558013658537, -0.12892678551976647, 0.1498759625259895, -0.1664838834348744]","[0.02826733819871482, 0.03093021477922335, 0.0282811164615538, -0.028223256385608797, -0.031477418328088584, -0.03230884243678765, -0.02831519804299663, 0.03178657433094838, 0.03645581037919055, 0.03245972811888505, -0.02476060888780953, -0.03659737758839418, -0.03669473435176554, -0.025668302466309433, 0.03145834141157845, 0.03689921043352714, 0.0315703010653996, -0.02903674235917106, -0.03150922828019235, -0.031636869461119724, -0.028208888330908677, 0.029209911569739355, 0.029993472993261966, 0.028304045939776513]"
4,0.9,0.2,2,2,-1.0560795144,0.0000175,0.1735659628,1.15513489999941E-005,1.862744E-006,1.806198E-006,0.1153614933,0,1.6107388076,0,"[0.45000000000000001, 0.45000000000000001, 0.45000000000000001, 0.45000000000000001]","[-0.1736, 0.1736, 0.1736, -0.1736]","[0.0, -0.0, -0.0, 0.0]"
4,0.9,0.2,4,2,-1.0536742353,0.0001497871,0.1600497495,7.56719007483032E-005,0.0001221457,5.80113361374263E-005,0.1142101927,5.80725404945095E-005,1.6282982398,0.0011724977,"[0.45069263826606876, 0.4506, 0.44930736173393127, 0.44940000000000002, 0.44940000000000002, 0.44930736173393127, 0.4506, 0.45069263826606876]","[-0.17187055306427507, 0.17140736173393126, 0.15982208520179372, -0.16019263826606875, -0.16019263826606875, 0.15982208520179372, 0.17140736173393126, -0.17187055306427507]","[0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00010736173393124075, -0.00010736173393124075, -0.00010736173393124075, 0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, 0.00020000000000000001]"
4,0.9,0.2,4,4,-1.0531419765,0.0005226913,0.1325645777,0.0042538505,0.0090429165,0.0060990034,,,1.666247375,0.0083458556,"[0.451185413021286, 0.4499824415064999, 0.4501380560597244, 0.45129957284917244, 0.4499878317698952, 0.4485707911729033, 0.4486, 0.4499786909305886, 0.4500328686573274, 0.44830616932452066, 0.44830616932452066, 0.4502023200741294, 0.4516729746564261, 0.45, 0.44978551169576586, 0.45179092890003064]","[-0.16953469989743752, 0.15501525364871283, -0.15569129849440497, 0.16982677462312473, 0.15479356082767254, -0.13331794646084186, 0.13366060251579137, -0.15417887859299384, -0.15335664812802413, 0.13196092401627416, -0.1312729003606377, 0.15355213503747706, 0.16867912363239673, -0.15355953344514356, 0.1531099940413979, -0.1690583265753977]","[0.005132960686980594, 0.006326399081301102, 0.005188802576492267, -0.0049125303945129935, -0.006785212485598874, -0.006785212485598874, -0.004879143840677468, 0.00687894344525965, 0.00906638092887677, 0.00688974844733921, -0.005773854717342554, -0.008971210497296102, -0.008794938315316829, -0.005723009385825527, 0.006911618211726701, 0.009307502295525884, 0.006911618211726701, -0.0049125303945129935, -0.0067443533249055936, -0.0067443533249055936, -0.0049125303945129935, 0.005188802576492267, 0.006150126899321828, 0.005132960686980594]"
4,1,-0.2,2,2,-0.8632079886,0.00012875,0.2980352848,2.30640699999674E-006,5.8992E-007,4.45099999999994E-009,0.127522256,0,1.431058127,0,"[0.5, 0.5, 0.5, 0.5]","[-0.29799999999999999, 0.29799999999999999, 0.29799999999999999, -0.29799999999999999]","[-0.0, -0.0, 0.0, 0.0]"
4,1,-0.2,4,2,-0.8626122349,5.74855822282496E-005,0.2884939641,1.23101828656251E-005,2.39538478604071E-007,8.27196938071895E-008,0.1271281506,9.97567400810862E-006,2.00347208,0.0003002543,"[0.50004183631076027, 0.50004183631076027, 0.49990000000000001, 0.49990000000000001, 0.49990000000000001, 0.49990000000000001, 0.50004183631076027, 0.50004183631076027]","[-0.29530000000000001, 0.29530000000000001, 0.28849999999999998, -0.2884418363107602, -0.2884418363107602, 0.2884418363107602, 0.29530000000000001, -0.29530000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,1,-0.2,4,4,-0.8622573686,0.0002989971,0.2717890119,0.0004211277,-0.000002052,5.50284170760384E-006,,,1.4376243054,0.0007491818,"[0.5003, 0.5, 0.5, 0.5003, 0.5, 0.4997, 0.4997, 0.5, 0.5, 0.4997, 0.4997, 0.5, 0.5003, 0.5, 0.5, 0.5003]","[-0.2905145111968434, 0.28324707674600047, -0.28317866295344846, 0.29051178364203756, 0.28335080144921093, -0.2718165750181776, 0.27172201499623844, -0.28344415081685637, -0.2832345776526617, 0.2716887135139401, -0.27187315272870316, 0.2833088577128934, 0.29054980430080635, -0.2832688736082201, 0.2832335805042572, -0.2905000026751445]","[-0.0001, 0.0, 0.0001, -0.0001, 0.0001, -0.0001, 0.0001, 0.0001, 0.0, -0.0001, 0.0, 0.0, 0.0, 0.0, -0.0001, 0.0, 0.0001, 0.0001, -0.0001, 0.0001, -0.0001, 0.0001, 0.0, -0.0001]"
4,1,-0.2,8,2,-0.8623743643,0.0001965869,0.2842372597,2.31148143943159E-005,2.43374845348876E-007,3.17823487943907E-007,,,1.8939899469,0,"[0.50019999999999998, 0.50019999999999998, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.5, 0.5000232408812848, 0.5000232408812848, 0.5, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.50019999999999998, 0.50019999999999998]","[-0.2949, 0.29499999999999998, 0.28748623140624618, -0.28747675911871512, -0.28458623140624617, 0.28468623140624616, 0.28388623140624614, -0.28386299052496139, -0.28386299052496139, 0.28386299052496139, 0.28467675911871515, -0.28458917616803664, -0.28747675911871512, 0.28748623140624618, 0.29499999999999998, -0.2949]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,1,0,2,2,-0.8630002816,0.0001,0.2982072192,1.77477020000261E-005,5.026275E-006,4.663208E-006,0.1275521196,0,1.4296587225,0,"[0.5, 0.5, 0.5, 0.5]","[-0.29820000000000002, 0.29820000000000002, 0.29820000000000002, -0.29820000000000002]","[0.0, -0.0, -0.0, 0.0]"
4,1,0,4,2,-0.8622520687,6.20721109072363E-005,0.2892697524,1.18368329309497E-005,-1.46424789722786E-007,7.12862761444772E-007,0.1271822336,0.000002771,2.004118519,3.80342729111582E-006,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.29570000000000002, 0.29570000000000002, 0.2893, -0.2893, -0.2893, 0.2893, 0.29570000000000002, -0.29570000000000002]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,1,0,4,4,-0.8616679187,0.0002872858,0.2738673689,0.0002897506,3.47256605657767E-006,3.03831140951191E-006,0.12682,3.00E-005,1.4278381173,0.0002724115,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.29128788900614205, 0.28444005002147543, -0.2843424485540569, 0.2914000286668301, 0.2844002985620432, -0.2738881996064214, 0.2738150407999472, -0.2845221013607308, -0.28438311420377915, 0.2738780902276571, -0.2738780902276571, 0.28446180343108907, 0.2913789765803298, -0.28442483812766745, 0.2844450488520854, -0.29135153587465623]","[-0.0006101093787643241, 0.0, 0.0005636468685141643, -0.0006, 0.0003, -0.0003, 0.0006, 0.0003, 0.0, -0.0003, 0.0, 0.0, 0.0, 0.0, -0.0003, 0.0, 0.0003, 0.0006, -0.0003, 0.0003, -0.0006, 0.0005636468685141643, 0.0, -0.0005636468685141643]"
4,1,0,8,2,-0.8619035553,0.0001853213,0.2857849757,2.57391907479638E-005,1.78486424804005E-006,1.33243285554116E-006,,,1.893284505,0,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.50009999999999999, 0.50009999999999999, 0.50009999999999999, 0.50009999999999999, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.2954, 0.29549999999999998, 0.288477557250026, -0.28849999999999998, -0.28607755725002604, 0.28611235759297732, 0.28548991484300323, -0.28548991484300323, -0.28553128694199853, 0.28546394087830429, 0.28606394087830439, -0.28607755725002604, -0.28843128694199854, 0.28848638362827828, 0.29549999999999998, -0.2954]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,1,0.2,2,2,-0.86309754,0.00015,0.2980503473,1.20802559999689E-005,3.93945E-006,2.733072E-006,0.1275427295,0,1.7701057926,0,"[0.5, 0.5, 0.5, 0.5]","[-0.29799999999999999, 0.29809999999999998, 0.29799999999999999, -0.29799999999999999]","[-0.0, -0.0, 0.0, -0.0]"
4,1,0.2,4,2,-0.8625133387,5.1960377139617E-005,0.2884940942,1.23843508163179E-005,1.06142182726327E-007,5.91440584203387E-007,0.1271525406,5.70694368932923E-006,2.0047550957,0.0003069509,"[0.49995845993756505, 0.49995845993756505, 0.50009999999999999, 0.50009999999999999, 0.50009999999999999, 0.50009999999999999, 0.49995845993756505, 0.49995845993756505]","[-0.29530000000000001, 0.29530000000000001, 0.28849999999999998, -0.28844154006243489, -0.28844154006243489, 0.28849999999999998, 0.29530000000000001, -0.29530000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
4,1,0.2,4,4,-0.8621366633,0.0005241111,0.2717252648,0.0005235833,0.0003312439,0.00012646,,,1.8037207908,0.0007140496,"[0.4997, 0.50005, 0.5, 0.4997, 0.4999852809433992, 0.5003, 0.5003, 0.4999190226118372, 0.5000135452611697, 0.5003, 0.5003, 0.4999779398012349, 0.4996797262049775, 0.5, 0.5, 0.4997]","[-0.29043465553150205, 0.2831223762386408, -0.2832386345702029, 0.29054966267987886, 0.28329107433394246, -0.27169322700927906, 0.2716809561079173, -0.2832923171256283, -0.28327204333060585, 0.2717537430750203, -0.27167949422071025, 0.28326134812896486, 0.2904113441495517, -0.2833614215373058, 0.2832236274218261, -0.29050916388550607]","[-0.00019452264933252916, 0.0002797262049775513, 0.0006, -0.000541932089497777, -7.972620497755136e-05, -0.0005, 0.0001, 0.0005, 0.0003, 7.972620497755136e-05, -0.0003, -0.0003, -0.0003, -0.0002797262049775513, 7.972620497755136e-05, 0.0003, 0.0005, 0.00012027379502244865, -0.0005, -0.00010178640374261671, -0.000541932089497777, 0.0006, 0.0003, -0.0001]"
4,1,0.2,8,2,-0.8623777197,0.0001150438,0.2843110239,1.81564966372986E-005,0.000005387,0.000000519,,,1.8925455707,0,"[0.49969999999999998, 0.49980000000000002, 0.5, 0.5, 0.50009999999999999, 0.50009999999999999, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.50009999999999999, 0.50009999999999999, 0.5, 0.5, 0.4997096378957821, 0.49969999999999998]","[-0.2949, 0.29495391568595664, 0.28747689730454717, -0.28741282002694296, -0.28463081299050397, 0.28468971733149023, 0.28396343250487655, -0.28396343250487655, -0.2839897173314902, 0.28390771029505124, 0.28468971733149023, -0.28463081299050397, -0.28738971733149016, 0.28747689730454717, 0.29495391568595664, -0.2949]","[0.0, 0.0001, -0.0001, 0.0, 0.0, 0.0, 0.0, 0.0001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, -0.0001, 0.0001, 0.0]"
6,0.6,-0.2,2,2,-1.0182863872,0.00012375,8.93908E-007,4.9492E-008,0.0013439967,4.31206669999999E-005,0.0286001792,0,-0.0934142192,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[-0.0, -0.0, -0.0, 0.0]","[-0.0012999999999999999, 0.0012999999999999999, 0.0012999999999999999, -0.0012999999999999999]"
6,0.6,-0.2,4,2,-1.0143017537,0.0002686858,1.73212004668354E-005,3.60763413942305E-006,0.0015943675,9.77422787322474E-005,0.0274929755,5.41531090173814E-005,-0.1000471508,0.0010338679,"[0.29889613502109702, 0.29870000000000002, 0.30139613502109702, 0.30139613502109702, 0.30130000000000001, 0.30110386497890301, 0.29860386497890301, 0.29860386497890301]","[-0.0001961350210970464, 0.0001, 0.0, -0.0001961350210970464, 0.0, -0.0001961350210970464, -0.0001961350210970464, 0]","[-0.0016000000000000001, 0.0016038649789029533, 0.0016999999999999999, -0.0016000000000000001, 0.0016000000000000001, 0.0016000000000000001, -0.0016000000000000001, 0.0015038649789029539, 0.0016038649789029533, -0.0016000000000000001]"
6,0.6,-0.2,4,4,-1.0107228454,0.0018847925,0.0001535425,0.0001038783,0.0017071031,0.0009914839,,,-0.1238282398,0.0016003172,"[0.2982730766401549, 0.3006485808916488, 0.30044017463947403, 0.2982472697393489, 0.30085658279139793, 0.30521765430762937, 0.30482388227763946, 0.30033009180803605, 0.30010980432048284, 0.3044521046236195, 0.3053537044624425, 0.30101252297172887, 0.2983806856677704, 0.30094636743233527, 0.300824709428839, 0.2983862078993643]","[6.073722397406905e-05, -5e-05, 0.0, 0.0, 0.0, 0.0, -0.0005796413990755568, 0.0005403786230496258, -0.0005801993225874043, 0.0001081787008554861, 5e-05, -0.0002449103497688892, 0.0001347506876847641, -5.089650231110808e-06, 0.0001, -0.00023064757374295826]","[-0.0018325806676563277, -0.0024526399665377036, -0.002246310898694498, 0.0024817691609126426, 0.002944473447883244, 0.0027126760580334277, 0.0025861062036722357, -0.0026719445415154296, -0.0016920981123963983, -0.002511002287497886, 0.0016795120723052124, 0.0014767477022479916, 0.0016624449635927738, 0.0016468630820603548, -0.002417968966747332, -0.002102387085214913, -0.0023367577133105825, 0.002309587007409053, 0.0026925149594098337, 0.0030485229543637904, 0.0023176842488094648, -0.002076400548925608, -0.002607709978390717, -0.0016775106558033132]"
6,0.6,-0.2,8,2,-1.0110110707,0.0001342101,0.0001227842,1.31913401017801E-005,0.0060961655,3.12573958392887E-005,,,-0.0852322174,0,"[0.299728452219577, 0.29974127992354022, 0.301258726532246, 0.30131805113888804, 0.30010522343492485, 0.30010522343492485, 0.30020874297104017, 0.30017325167923259, 0.30003609582198987, 0.30012157067500345, 0.30021392707259054, 0.30027325167923252, 0.3011447994596555, 0.3011447994596555, 0.29983197175569237, 0.29983197175569237]","[0.0104, -0.010192356397587123, 0.01520351953611535, -0.015268028244307664, -0.0087406753933580144, 0.0090628441427573359, -0.014062844142757333, 0.014092356397587122, 0.0088999999999999999, -0.0085628441427573355, 0.014392356397587121, -0.0144, -0.0094000000000000004, 0.0092999999999999992, -0.015800000000000002, 0.0161]","[0.0065000000000000006, -0.0077999999999999996, -0.007668028244307663, 0.0057999999999999996, -0.0062552005403444574, -0.0061552005403444562, 0.0052552005403444582, -0.0063308723870649994, -0.0063715477804230135, 0.0056087036376656785, -0.0072552005403444583, -0.0072308723870649991, 0.0056552005403444575, -0.0064603846418947843, -0.0063603846418947858, 0.0053680282443076639, -0.0061923563975871216, -0.0062680282443076628, 0.0057999999999999996, -0.0077000000000000002, -0.0077999999999999996, 0.0065000000000000006]"
6,0.6,0,2,2,-1.1367310149,0.0001475,0.000000352,1.401113E-006,0.000626877,5.9929257E-005,0.032507056,0,0.1764955056,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[-0.0, -0.0, -0.0, -0.0]","[-0.00059999999999999995, 0.00059999999999999995, 0.00059999999999999995, -0.00059999999999999995]"
6,0.6,0,4,2,-1.130909555,0.0002440401,3.12164504043127E-007,4.00200205871318E-007,4.4398537804133E-005,1.13418729271939E-005,0.0316687602,3.66596770306551E-005,0.1641490762,0.0010561007,"[0.2994, 0.29919451931716085, 0.30059999999999998, 0.30059999999999998, 0.30059999999999998, 0.30059999999999998, 0.29919451931716085, 0.29919451931716085]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
6,0.6,0,4,4,-1.1255242812,0.0007101076,8.34866916579568E-006,6.69107072457325E-005,-9.36556608367489E-005,0.0005463367,,,0.1485735273,0.0016372459,"[0.29901705793238753, 0.30045530388215624, 0.300448770579952, 0.2988955414665221, 0.3004282964180637, 0.3027723678111236, 0.30264808488808514, 0.3001064313950028, 0.300090356266864, 0.30264796442127373, 0.30311972687553634, 0.3008047375793593, 0.2992533269178811, 0.30113281774570766, 0.3010151885916849, 0.29952375730412784]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.00021258291403966736, 0.0, 0.0, 0.0, 0.0, 3.670982189769411e-05, 0.0, 0.0, 0.0]","[0.0, 0.0, -9.263783398731176e-05, 2.2797828101530807e-06, -0.0006319134921513997, 0.0, -7.362166012688251e-06, 0.0, 0.0, 0.00042852384685076165, -0.0007135585812025527, -0.0008961754155767806, -0.0006445014057724068, -0.0006526863030778101, 0.00042852384685076165, 0.0, 0.0, -0.0005502684031002468, 0.0, -0.0007242927421598851, 5e-05, 0.0, 0.0, 0.0]"
6,0.6,0,8,2,-1.1274059596,0.000221664,3.33149439336422E-006,2.93987140347756E-006,0.0005373367,1.98646189320849E-005,,,0.1581304441,0,"[0.29955854501092344, 0.29953259599568743, 0.30054518804041414, 0.30054518804041414, 0.30034518804041416, 0.30025800113228851, 0.30035827307160601, 0.30039114100661091, 0.30035827307160601, 0.30035827307160601, 0.30035827307160601, 0.30035827307160601, 0.30063259599568742, 0.30063259599568742, 0.29959999999999998, 0.29963286793500493]","[0.0, 0.0001, 0.0001, 0.0001, 0.0001, 0.0, 0.0001, 0.0001, 0.0, 0.00020000000000000001, 0.0, 0.0001, 0.0001, 0.0, 0.0001, 0.0001]","[0.00059999999999999995, -0.00059999999999999995, -0.00059999999999999995, 0.00059999999999999995, -0.00050000000000000001, -0.00050000000000000001, 0.00059999999999999995, -0.00043876210711045943, -0.00047432292408141881, 0.00059999999999999995, -0.00059999999999999995, -0.00059999999999999995, 0.00059999999999999995, -0.00059999999999999995, -0.00050000000000000001, 0.00059999999999999995, -0.00050000000000000001, -0.00050000000000000001, 0.00059999999999999995, -0.00059999999999999995, -0.00059999999999999995, 0.00059999999999999995]"
6,0.6,0.2,2,2,-1.2657886405,0.00036,9.1131E-008,2.270623E-006,3.0940092E-005,0.000045865,0.0359995528,0,0.3557208658,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[0.0, 0.0, 0.0, 0.0]","[0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001, 0.00020000000000000001]"
6,0.6,0.2,4,2,-1.259538803,0.0001870986,-3.37518774087591E-006,0.000001948,-2.07568081722628E-005,3.07383254467519E-005,0.0352381949,2.45116385376373E-005,0.341390133,0.0001272303,"[0.29930000000000001, 0.29930000000000001, 0.30070000000000002, 0.30070000000000002, 0.30070000000000002, 0.30070000000000002, 0.29930000000000001, 0.29930000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0, 0.0, 0.0, 0, 0, 0.0, 0, 0.0, 0.0, 0]"
6,0.6,0.2,4,4,-1.2542668444,0.0011793868,-7.3674681410834E-006,2.20943575331035E-005,-4.93120224284223E-006,1.04622194187279E-005,,,0.3230734454,0.0019840663,"[0.2993411457716154, 0.30063695980212696, 0.30067257166048067, 0.2992356934455006, 0.3005026389405196, 0.3019320878128363, 0.30189499382268103, 0.30019893967592737, 0.30009072463113107, 0.3017874023857222, 0.3019138323265118, 0.30023737804465556, 0.29888447757274483, 0.3005207910608825, 0.30043208224905527, 0.2989598382777541]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
6,0.6,0.2,8,2,-1.2558000009,6.47023680208856E-005,1.87082137853638E-007,1.94368534291745E-007,1.71928634182011E-005,9.51252493294806E-006,,,0.3361337896,0,"[0.29953197971209267, 0.29958398803410291, 0.30048047302734709, 0.30051245273943988, 0.30025193544138412, 0.30028391515347685, 0.30022846470533693, 0.30025193544138412, 0.30022846470533693, 0.30022846470533693, 0.30025545044813989, 0.30025545044813989, 0.30052347073604718, 0.30052347073604718, 0.29959648499324426, 0.29949999999999999]","[-0.0001, -0.0001, -0.00020000000000000001, -0.0001, -0.00020000000000000001, -0.00020000000000000001, -0.00012002860991747495, -0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, -0.00020000000000000001, -0.0001, -0.00020000000000000001, -0.0001, -0.0001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
6,0.7,-0.2,2,2,-1.0097014585,0.00043,0.000000387,6.0752E-008,3.3131551E-005,1.164203E-006,0.0423928326,0,0.4875238363,0,"[0.34999999999999998, 0.34999999999999998, 0.34999999999999998, 0.34999999999999998]","[0.0001, 0.0001, 0.0001, 0.0001]","[-0.0, 0.0, 0.0, -0.0]"
6,0.7,-0.2,4,2,-0.9980498799,0.0002198308,,,,,0.0384771509,4.23064595290769E-005,0.4428843456,0.0002000202,"[0.34949999999999998, 0.34949999999999998, 0.35049999999999998, 0.35049999999999998, 0.35049999999999998, 0.35049999999999998, 0.34949999999999998, 0.34949999999999998]","[-0.10485838046272493, 0.10434161953727507, -0.09528323907455015, 0.095083239074550116, 0.09484161953727506, -0.094583239074550116, 0.10522485861182521, -0.10476647814910023]","[-0.0026583804627249362, 0.0023999999999999998, 0.0027583804627249356, -0.0025999999999999999, 0.0027000000000000001, 0.0027000000000000001, -0.0027000000000000001, 0.0025000000000000001, 0.0025999999999999999, -0.0028]"
6,0.7,-0.2,4,4,-1.004475317,0.0058289161,-0.0001077033,0.0001731186,0.0104994199,0.0039929139,,,3.3482692413,0.878789812,"[0.344923058004616, 0.35279171130192627, 0.35230120768600803, 0.34467278525938405, 0.3502819716728649, 0.3591670994877344, 0.35817687559952227, 0.34993656144111884, 0.3497097952313588, 0.35798124904443873, 0.35923141756182, 0.3511920605464994, 0.34475448040819345, 0.3529432263559817, 0.3530626872120878, 0.3445895718411861]","[0.0001, -0.0004, 0.00011589276536904328, -0.0006292677638690766, -0.0012471994842301467, 3.410723463095673e-05, 6.776094291627687e-05, 0.00018783782855957555, -0.0002155564493461739, 0.0, -0.0001, 0.001184122999465586, 0.00015211884369814067, -0.00015, 0.0005497315627373219, -0.0001]","[-0.013697861076498355, -0.010769831563859923, -0.014214385701705795, 0.013949047835760595, 0.012948895382508246, 0.012700141035658164, 0.013755874489274593, -0.011431179275628194, -0.00945983336756897, -0.011076041291130845, 0.011568206263121977, 0.011769250231114994, 0.011644287290062016, 0.01071152065226563, -0.011556528386565748, -0.008866871570735105, -0.011149459321958065, 0.013706142926537273, 0.012723290629222698, 0.013010739009037573, 0.013995421935398693, -0.014148773383545355, -0.010452752293015358, -0.01390976682062203]"
6,0.7,-0.2,8,2,-1.0013190108,0.000295605,0.0014760083,0.0002947629,0.014265856,0.0010318955,,,0.4632088452,0,"[0.34804148482181257, 0.34808853483233976, 0.35159274931796536, 0.35159014288402679, 0.35132917690749238, 0.35130321610337406, 0.35115547898177829, 0.35109274931796536, 0.35102672610914532, 0.35104240576243106, 0.35107638255361112, 0.35117638255361111, 0.35150092094061852, 0.35153995496408402, 0.34806272966381302, 0.34796272966381292]","[0.0092869267806527551, -0.0093609659765344667, 0.0092478927571872198, -0.0092478927571872198, -0.0073478927571872217, 0.0079869267806527543, -0.008263572410472984, 0.0085478927571872188, 0.0046609659765344674, -0.0042609659765344664, 0.010986926780652754, -0.011063572410472984, -0.004760965976534466, 0.0046609659765344674, -0.012860965976534468, 0.012560965976534468]","[0.01258608403399277, -0.01314789275718722, -0.013213228854938733, 0.012424538387007449, -0.013611465167660207, -0.013111465167660206, 0.013585163093374222, -0.014748735503847208, -0.015211465167660204, 0.013511465167660204, -0.015147892757187219, -0.015147892757187219, 0.013511465167660204, -0.015085163093374222, -0.014611465167660204, 0.013461808723194451, -0.012761808723194453, -0.013400842746659985, 0.01219823631272147, -0.012960965976534464, -0.013011309532068714, 0.012413073219347245]"
6,0.7,0,2,2,-1.1020526648,0.0003125,3.127588E-006,6.003563E-006,1.9959436E-005,9.344236E-006,0.0466390808,0,0.8259468309,0,"[0.34999999999999998, 0.34999999999999998, 0.34999999999999998, 0.34999999999999998]","[0.00029999999999999997, 0.00029999999999999997, 0.00029999999999999997, 0.00029999999999999997]","[-0.0, -0.0, -0.0, -0.0]"
6,0.7,0,4,2,-1.0948087063,0.0003680116,-2.70308714290136E-005,6.15693761922841E-005,0.0022235593,2.49322815725278E-005,0.0452026671,0.0001188615,0.8036914684,0.0006125835,"[0.34839999999999999, 0.34852936541438018, 0.35160000000000002, 0.35160000000000002, 0.35160000000000002, 0.35160000000000002, 0.34839999999999999, 0.34839999999999999]","[0, 0, 0, 0.0001, 0, 0, 0, 0]","[0.0024293654143801883, -0.0020706345856198122, -0.0020706345856198122, 0.0023999999999999998, -0.0022000000000000001, -0.0022000000000000001, 0.0023999999999999998, -0.0020706345856198122, -0.0020706345856198122, 0.0024293654143801883]"
6,0.7,0,4,4,-1.0884152774,0.0020275531,2.25466855628729E-008,0.0001328784,0.0011128212,0.000752105,,,0.7804040801,0.0031694353,"[0.347532263180233, 0.3516120809361358, 0.3514440303136771, 0.3473145410592289, 0.3507776254218362, 0.35564166374013384, 0.3553314092744555, 0.35024591685080164, 0.34987040727001645, 0.3550025469995241, 0.3552868889888008, 0.3506454972693266, 0.3468338702663013, 0.3513057456082843, 0.3511727744559435, 0.34713102050196587]","[-6.775871833416175e-05, 0.0, -0.00016878718817278163, 1.6120640832919124e-05, -8.224128166583825e-05, 0.0, -0.00012344345163159596, 4.656263458814336e-06, -1.6120640832919124e-05, 0.0, 1.7758718334161754e-05, 0.0002698156580114015, 0.0, 0.0, 0.0, 0.0]","[-0.0008772056923683661, -0.0008772056923683661, -0.0008772056923683661, 0.0011470213503797678, 0.0011470213503797678, 0.0011470213503797678, 0.0009995324499892351, -0.0011470213503797678, -0.001062113521374067, -0.0011309007095468486, 0.0010927982546715012, 0.0011470213503797678, 0.0013168370083911692, 0.0009782341622069863, -0.0011470213503797678, -0.0011470213503797678, -0.0011309007095468486, 0.0009094469740342045, 0.001062113521374067, 0.0009772056923683663, 0.0011386633747032025, -0.0008772056923683661, -0.0008772056923683661, -0.0008933263332012854]"
6,0.7,0.2,2,2,-1.2090392689,0.000095,2.606352E-006,1.45758E-007,1.4443868E-005,1.904906E-006,0.0507348696,0,1.0632362509,0,"[0.34999999999999998, 0.34999999999999998, 0.34999999999999998, 0.34999999999999998]","[0.00059999999999999995, 0.00059999999999999995, 0.00059999999999999995, 0.00059999999999999995]","[-0.0, 0.0, 0.0, -0.0]"
6,0.7,0.2,4,2,-1.2008678905,0.0002221978,3.63105767629964E-006,1.36038561243175E-005,0.0006374819,5.12754352600537E-005,0.0494305445,6.53448132547085E-005,1.0397828159,0.001330851,"[0.34848806909912822, 0.34848806909912822, 0.35139999999999999, 0.35139999999999999, 0.35151193090087179, 0.35139999999999999, 0.34860000000000002, 0.34870000000000001]","[0, 0, 0.0, 0.0, 0.0, 0.0, 0, 0]","[-0.00040000000000000002, 0.00071193090087181123, 0.00071193090087181123, -0.00061193090087181129, 0.00071193090087181123, 0.00071193090087181123, -0.00061193090087181129, 0.00071193090087181123, 0.00071193090087181123, -0.00040000000000000002]"
6,0.7,0.2,4,4,-1.1926371028,0.0013910865,2.92048781116262E-006,9.24375702490589E-006,0.0006478145,0.0003685115,,,1.0226378584,0.0016864143,"[0.3481876601546026, 0.35107777402777296, 0.35080809322592466, 0.34789553722685557, 0.3505681039246253, 0.35420782309146537, 0.35400293660614557, 0.35018326997034527, 0.3500414539242984, 0.3537653523362818, 0.35398232409006947, 0.3504608723560618, 0.3477933882251326, 0.35072065815868797, 0.35088480759351665, 0.3482272891924252]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 6.62482353344779e-05]","[-0.0008567568761368148, -0.000583026274879815, -0.0008352254778195862, 0.0010173078437561965, 0.0009525250999535674, 0.0010835560790906744, 0.0009525250999535674, -0.0010013245105271484, -0.0005150096394064879, -0.0010013245105271484, 0.0006007947063162889, 0.0007189772424851081, 0.0006349605757141564, 0.0006007947063162889, -0.0009423078437561965, -0.0007189772424851081, -0.0010013245105271484, 0.0009495394123197225, 0.0011248043144251522, 0.0009640192475153512, 0.0009673078437561965, -0.0008673078437561965, -0.000583026274879815, -0.0008363076674341001]"
6,0.75,0,2,2,-1.0581829102,0.00058,8.515114E-006,7.286459E-006,6.1650247E-005,4.3225543E-005,0.0553406042,0,1.1450027375,0,"[0.375, 0.375, 0.375, 0.375]","[-0.0023999999999999998, -0.0025000000000000001, -0.0025000000000000001, -0.0023999999999999998]","[-0.0001, 0.0, 0.0, -0.0001]"
6,0.75,0,4,2,-1.0536618266,0.0004190189,3.00263907426471E-005,6.68863769884279E-005,0.0044482708,0.0003724232,0.0534734704,0.0001354591,1.124618694,0.0007733686,"[0.37269999999999998, 0.37269999999999998, 0.37717433473389361, 0.37717433473389361, 0.37730000000000002, 0.37730000000000002, 0.37282566526610639, 0.37282566526610639]","[0, 0, -7.4334733893557481e-05, 0.00020000000000000001, 7.4334733893557481e-05, -7.4334733893557481e-05, 0, 0]","[-0.0042460084033613451, 0.0044460084033613439, 0.0044460084033613439, -0.0045716736694677868, 0.0045716736694677868, 0.0045716736694677868, -0.0044460084033613439, 0.0044460084033613439, 0.0044460084033613439, -0.0042460084033613451]"
6,0.75,0,4,4,-1.0486117929,0.0064129593,-0.0005382419,0.0010243724,0.0082903108,0.0020310411,,,1.0815905887,0.0125699085,"[0.37102361511369786, 0.3762860217087935, 0.37618541910045233, 0.37010923069071255, 0.37641152287959506, 0.38319316741803083, 0.38286765179152576, 0.3757117296614536, 0.375184005000599, 0.38234912814892497, 0.38292663189019044, 0.37653077439841814, 0.36985715438849104, 0.376316179993173, 0.37639553119072044, 0.3705246956263304]","[-0.00025, 0.0, -0.0001, 0.00025, -0.0001, 0.0, -2.7950032995564765e-05, 5.511369802660967e-05, 0.00016523956347722896, -0.00015, 0.0, -0.0001, 0.00018959120484385978, -5e-05, 4.347252617831466e-05, -0.00025]","[-0.0070429023954896725, -0.008566069439486696, -0.007237432310337176, 0.007122558175787795, 0.008481326659068708, 0.008393987678646748, 0.007541219827719812, -0.008024533911646283, -0.008479661747403625, -0.008075339602197838, 0.006913348115731995, 0.008190804165885957, 0.008390786509781176, 0.006837349218805067, -0.008441377721885624, -0.008249207973142575, -0.008269327754881189, 0.008119933104716374, 0.008579970029802554, 0.008165257307793031, 0.0078326479761253, -0.007509942706802421, -0.008516660651591144, -0.007026614485145219]"
6,0.75,0.2,2,2,-1.1539650376,0.00012375,1.6755367E-005,9.58129000000003E-007,3.4190698E-005,4.768468E-006,0.0596221789,0,1.4287378441,0,"[0.375, 0.375, 0.375, 0.375]","[-0.0, 0.0, 0.0, 0.0]","[-0.0, 0.0, 0.0, -0.0]"
6,0.75,0.2,4,2,-1.1459851107,0.0002467732,-0.000000364,4.7255510496159E-007,0.001528405,6.09594668504688E-005,0.0578918478,4.6753831023455E-005,1.3994209535,0.0011126214,"[0.37305034379028779, 0.37319999999999998, 0.37680000000000002, 0.37680000000000002, 0.37694965620971221, 0.37680000000000002, 0.37319999999999998, 0.37319999999999998]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[-0.0012999999999999999, 0.0015, 0.0015, -0.0014, 0.0014503437902879247, 0.0016999999999999999, -0.0014, 0.0015, 0.0015, -0.0012999999999999999]"
6,0.75,0.2,4,4,-1.1376969197,0.0059043273,-0.0002166974,0.0003199218,0.0022100533,0.0006291666,,,1.3678559826,0.010988195,"[0.372214866692661, 0.37595351823847145, 0.3756813224360592, 0.37175719831762777, 0.37521849896368087, 0.3804573821016137, 0.3802361992898364, 0.3748590419244229, 0.3745306551550005, 0.3799906715778838, 0.3804697448663039, 0.3753070714932426, 0.3718189152967992, 0.3758248168370592, 0.3761951754228165, 0.37243173976468247]","[-0.0004512781825204272, 0.0001512781825204272, -0.00019787645696744304, 0.0004504071950192022, 0.00015, -5e-05, -0.0001574843282788941, -0.00015, -0.00016418008401832018, 7.20716073164165e-05, -0.0001, 0.00010127818252042719, 0.0004491546394878703, -0.00025, 0.00016671082207007934, -0.00055]","[-0.0020913418225412816, -0.002098084076993408, -0.0021665577102178103, 0.0024961681539868155, 0.0025875587550397636, 0.002362160874326366, 0.0022608826918059386, -0.002440599748714514, -0.001957542162906797, -0.0022071349678875938, 0.0023856428320331714, 0.002173335308253109, 0.0024751671091648624, 0.0022708479329696836, -0.0023555219065596014, -0.0020062639803863696, -0.002377593513876018, 0.0024961681539868155, 0.0025961681539868157, 0.0026214883750039462, 0.0024961681539868155, -0.002240599748714514, -0.002098084076993408, -0.0021764196646961937]"
6,0.8,-0.2,2,2,-0.9355349738,0.000155,0.1283477454,4.65245379999979E-005,0.0203060789,5.49333549999982E-005,0.0581435935,0,0.7962841064,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.1283, 0.12839999999999999, 0.12839999999999999, -0.12839999999999999]","[-0.020299999999999999, 0.020299999999999999, 0.020400000000000001, -0.020299999999999999]"
6,0.8,-0.2,4,2,-0.9239927663,0.0002447148,,,,,0.0508232709,2.22466710585005E-005,0.8745696573,0.0002529564,"[0.4128176721511273, 0.4128176721511273, 0.3861, 0.3861, 0.38700000000000001, 0.38700000000000001, 0.4138, 0.4138]","[-0.2320353443022547, 0.2320353443022547, -0.053764655697745294, 0.053764655697745294, 0.042382327848872643, -0.042382327848872643, 0.23630000000000001, -0.23630000000000001]","[-0.0085000000000000006, 0.0089999999999999993, 0.0089999999999999993, -0.022617672151127366, 0.043535344302254725, 0.043535344302254725, -0.0252, 0.0079353443022547234, 0.0079353443022547234, -0.0045176721511273627]"
6,0.8,-0.2,4,4,-0.9273018103,0.0030142258,,,,,,,0.8684238939,0.00334882,"[0.4141219906279898, 0.4054930749945852, 0.40611298093476067, 0.4137127184510324, 0.3840436841411383, 0.3940377466128077, 0.3946120754023693, 0.38362222086623854, 0.3855823170347048, 0.3959787454824609, 0.39426087635083135, 0.3846699629857033, 0.4167056528310915, 0.4071348376755862, 0.40518694167574276, 0.41497878412031086]","[-0.23990887298339145, 0.14739923098303326, -0.15278681185955767, 0.23877977034651288, 0.022554230913739738, 0.046602871908170654, -0.04813874927125423, -0.0249005608217266, -0.029423161063146356, -0.028806018248656324, 0.04105684411946146, 0.02556201054077409, 0.25519948915712204, -0.1690945007088433, 0.15570700571241594, -0.24584599137870397]","[-0.040255673878628405, -0.040846425449807516, -0.04380878919780362, 0.03604625619131184, 0.04085685527143658, 0.04043627132996938, 0.03967063072727285, -0.04107718857655641, -0.034259207888243784, -0.04189439243298719, 0.04267584549140883, 0.03457100528917563, 0.03537653384354334, 0.04124143929293908, -0.04309678607022949, -0.03505562231600766, -0.04316496443689495, 0.03854684434650637, 0.042416427068117005, 0.04227301727337496, 0.037809641917844986, -0.04157978486767513, -0.04229880509864828, -0.04209128078414035]"
6,0.8,-0.2,8,2,-0.9283809264,0.000179503,,,,,,,0.7764839489,0,"[0.41731307359455777, 0.41691257468436849, 0.38368324877852267, 0.38397435172107369, 0.38506967627377559, 0.38512251290761396, 0.41427748709238604, 0.41432514936873699, 0.41257798600257534, 0.41267798600257533, 0.38362151508723541, 0.38347385281088447, 0.38523508759198249, 0.38507385281088452, 0.41861257468436852, 0.41895133990327049]","[0.25856804777932985, -0.25848112137388762, -0.085942898410592883, 0.089042399500403602, -0.098362873421842453, 0.10116704995895132, 0.23813823310959351, -0.23717699832849551, -0.23166392473393776, 0.23256442364412702, 0.089454974184772093, -0.086802636461123017, 0.099242898410592875, -0.09664289841059287, -0.26396804777932986, 0.2637068129982319]","[-0.011851838813459793, 0.012651339903270518, 0.012413073594557769, -0.012264912408017558, 0.014712574684368493, 0.014912075774179216, -0.013012574684368493, 0.013851838813459789, 0.013999501089810724, -0.014247662276350935, 0.01204816118654021, 0.012138765218902024, -0.014138765218902024, 0.01315183881345979, 0.012999501089810723, -0.011812574684368493, 0.013350840993081243, 0.013313073594557768, -0.010812574684368493, 0.01145183881345979, 0.011599501089810723, -0.0115]"
6,0.8,0,2,2,-1.0016101197,0.00027125,0.0435203796,0.0004045127,0.0031595956,4.43418940000002E-005,0.0650607792,0,1.4479074238,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.043499999999999997, 0.043499999999999997, 0.043499999999999997, -0.043499999999999997]","[-0.0032000000000000002, 0.0032000000000000002, 0.0032000000000000002, -0.0032000000000000002]"
6,0.8,0,4,2,-0.9963014213,0.0003004083,0.0034501125,0.0001371482,0.0115979906,5.33525511288411E-005,0.0629949926,6.05794999281914E-005,1.4477875013,0.0001579409,"[0.39760000000000001, 0.39747603308543744, 0.40237603308543746, 0.40237603308543746, 0.40239999999999992, 0.4025239669145626, 0.39762396691456259, 0.39762396691456259]","[-0.0054151668686726797, 0.0054391337832352359, 0.0034166335429876593, -0.0034166335429876593, -0.003494133302740083, 0.0034166335429876593, 0.0054391337832352359, -0.0053151668686726812]","[-0.011443533806180172, 0.011543533806180171, 0.011721033565932596, -0.011521033565932598, 0.011567500720742726, 0.011621033565932595, -0.011521033565932598, 0.011721033565932596, 0.011621033565932595, -0.011319566891617616]"
6,0.8,0,4,4,-0.9854299159,0.001918223,-0.0040341025,0.0085027122,0.0254447901,0.0075138318,,,1.4146765883,0.0107116115,"[0.3952131858140845, 0.4012592919780335, 0.40081523794824714, 0.3945917946342514, 0.4008608803896839, 0.40935590191049, 0.4094227093643441, 0.40028101331749405, 0.40062799034113744, 0.40977631818451093, 0.41038459424291107, 0.402086917238645, 0.39516576815658444, 0.40239069293509655, 0.40267205287644325, 0.3959366396195845]","[-0.011299794870294677, 0.005693365085481638, -0.006093365085481639, 0.011589236566450521, 0.00522609520197231, -0.0021120005164809883, 0.0018120912537172495, -0.005587869455395008, -0.005772767278911838, 0.001893328518224111, -0.002068988998551431, 0.005335665181111321, 0.011638732039171854, -0.006099067610589474, 0.005667532713825149, -0.011381364770751036]","[-0.030703108103698987, -0.029071865333239966, -0.03128882640612847, 0.029866442940551734, 0.029852182776148886, 0.029226044825631504, 0.030766504238124492, -0.029553640640134604, -0.025797571879469964, -0.02850271265020595, 0.028403632512440727, 0.025333115011728535, 0.025265211704980486, 0.026914980229192788, -0.028838185059221047, -0.025504961362572166, -0.028342536327851553, 0.029757354991931564, 0.028852392736737634, 0.028553705790896458, 0.029492265604459045, -0.03084178110834602, -0.0287948789432137, -0.03048744256219668]"
6,0.8,0,8,2,-0.9885934674,0.0004613539,,,,,,,1.4209456126,0,"[0.39616861049092078, 0.39623436516307514, 0.40054330735378146, 0.40056142668920863, 0.40244330735378137, 0.40256163733358991, 0.40459424410767098, 0.40459424410767098, 0.40422848943551665, 0.40412848943551671, 0.40182261370795824, 0.40176273476336238, 0.40044461542793514, 0.40042118579857494, 0.39645987894459578, 0.39639412427244153]","[0.019734245327845675, -0.019392696363058279, -0.0012014279093832607, 0.0015429768741706627, -0.035396813701622717, 0.035795385792239461, 0.062801141684568434, -0.062201141684568424, -0.05693407893826033, 0.057193957882856201, 0.029035626682873086, -0.029129750955314625, -0.0013495088445063398, 0.0011313895090791551, -0.016267182581537587, 0.016367182581537583]","[-0.022550936753889601, 0.022291057809293743, 0.022307183801712233, -0.023399880164770508, 0.023158120555601833, 0.022905755892328971, -0.024198241611005977, 0.024764206927541568, 0.02506420692754157, -0.025645876947733116, 0.026245876947733116, 0.02616420692754157, -0.025488201990527218, 0.024771510564483297, 0.024971510564483296, -0.023971510564483295, 0.022896933536852206, 0.022696933536852211, -0.022862898853387801, 0.02159857209061674, 0.021764116118389791, -0.022058240390831336]"
6,0.8,0.2,2,2,-1.072424843,0.0006225,0.1151913607,0.0002853657,1.5983577E-005,1.495226E-005,0.0664414602,0,1.596212354,0,"[0.4002, 0.39979999999999999, 0.39979999999999999, 0.40010000000000001]","[-0.1158, 0.11459999999999999, 0.11459999999999999, -0.1157]","[-0.0, 0.0, 0.0, -0.0]"
6,0.8,0.2,4,2,-1.0740286581,0.0002420572,0.0013837824,0.0003104021,0.0044986072,0.0004828855,0.0675357086,7.90596996151222E-005,1.7666310547,0.0009843588,"[0.39789999999999998, 0.39789999999999998, 0.40210000000000001, 0.40210000000000001, 0.40210000000000001, 0.40210000000000001, 0.39789999999999998, 0.39789999999999998]","[-0.0013656151419558361, 0.0013656151419558361, 0.0012656151419558359, -0.0014208201892744478, -0.0013656151419558361, 0.0013656151419558361, 0.0012104100946372239, -0.0012104100946372239]","[-0.0041239747634069391, 0.0041687697160883285, 0.0041687697160883285, -0.0045239747634069401, 0.004668769716088329, 0.004668769716088329, -0.0042687697160883279, 0.0041687697160883285, 0.0041687697160883285, -0.0041239747634069391]"
6,0.8,0.2,4,4,-1.069616837,0.0094680593,0.0487997904,0.0135116101,0.0069511306,0.0032800536,,,1.6412710965,0.0127845094,"[0.3995767841967632, 0.4005560291845909, 0.4006343183739113, 0.3996596816001041, 0.3991099005394283, 0.4039457913274248, 0.4037256259484433, 0.3988561058416815, 0.39945696097876804, 0.40346445318168167, 0.4039792958018104, 0.399606960978768, 0.399388300388845, 0.4007120832498403, 0.4005130801851871, 0.39980309194434765]","[-0.09738862503987422, 0.07127040012146474, -0.07198212381485862, 0.09454067933012558, 0.06829326282040951, -0.0486837609732603, 0.04843028516445252, -0.06624847094260797, -0.06977034543128427, 0.04864939176308986, -0.04962554698883592, 0.06905664130984455, 0.09623061743057937, -0.07319672490633705, 0.07252897407196185, -0.09844425002595675]","[-0.008598501859869198, -0.008353826086554274, -0.00777011998510895, 0.008943466836065714, 0.007204354907086499, 0.00877792033898348, 0.00733063324200242, -0.00884594539353611, -0.006303054669569481, -0.008621669028760487, 0.007033069935101815, 0.008139560808810849, 0.006109744066690859, 0.009066535194621871, -0.007762120452515433, -0.0075370257909369255, -0.007551744491704189, 0.00945248618002977, 0.007670215100829377, 0.008837132302276207, 0.007224052786501262, -0.009557166794643305, -0.007942250549646198, -0.00895841839781493]"
6,0.8,0.2,8,2,-1.0628435978,0.0004025301,0.0905977301,0.0003225961,0.0134981936,0.0001338545,,,1.6105344617,0,"[0.3988048426040271, 0.39884379975263007, 0.39961144108483926, 0.39963519355558041, 0.40199130469411226, 0.40198861871571279, 0.40226755222337113, 0.40217516991463587, 0.40219799228376246, 0.40219799228376246, 0.40188185750428612, 0.40192843234415376, 0.39952843234415375, 0.39948185750428611, 0.39864465623246825, 0.39866764133220928]","[-0.093953365359580293, 0.094085724027371087, 0.080018171803999893, -0.079880970532181989, -0.090120179520237403, 0.090082978248419474, 0.091352538188028173, -0.091222098127636875, -0.091084970477595367, 0.091275434178931164, 0.089928770230225441, -0.089772659091693546, -0.079415470338538699, 0.079438292707665267, 0.093843902682692493, -0.093687791544160612]","[-0.013456111138531885, 0.012529672689391213, 0.012562798728182088, -0.012548582556105189, 0.011200089108838032, 0.011248582556105188, -0.012388558915160702, 0.013348582556105189, 0.013304693694637076, -0.013758118854769392, 0.014548582556105187, 0.014504693694637074, -0.013658118854769393, 0.013392471417573302, 0.013318142495713878, -0.012371567655846199, 0.011164717335581558, 0.011285783827923099, -0.012585783827923101, 0.012601918607399471, 0.012476247529258893, -0.013500000000000002]"
6,0.85,0,2,2,-0.9104755188,0.00003375,0.168111018,4.81960599998943E-006,0.0617838538,9.57165380000014E-005,0.068994015,0,1.3835754075,0,"[0.42499999999999999, 0.42499999999999999, 0.42499999999999999, 0.42499999999999999]","[-0.1681, 0.1681, 0.1681, -0.1681]","[0.061800000000000001, -0.061800000000000001, -0.061800000000000001, 0.061800000000000001]"
6,0.85,0,4,2,-0.9027994049,0.0002198365,0.1075871463,0.0002058404,0.0347771038,0.0004660633,0.0663194885,6.71854291187102E-007,1.3919101236,4.64818791588995E-005,"[0.43524965127238457, 0.43517447690857686, 0.41467517436380774, 0.41482552309142318, 0.41472552309142313, 0.4145751743638077, 0.43517447690857686, 0.43524965127238457]","[-0.21184755890669182, 0.21154686145146087, 0.10737517436380774, -0.1079262205466541, -0.10775174363807728, 0.10715034872761545, 0.21134686145146089, -0.21164755890669179]","[-0.028048256361922715, 0.028673081998114986, 0.028673081998114986, -0.032622733270499527, 0.03689790763430726, 0.03689790763430726, -0.032622733270499527, 0.028673081998114986, 0.02884825636192272, -0.028048256361922715]"
6,0.85,0,4,4,-0.9147325496,0.0014602864,0.0537522808,0.0127092636,0.044560666,0.0077243086,,,1.5279841982,0.0046892119,"[0.42979375541199905, 0.4200075536105067, 0.4245476078237326, 0.43543282603629985, 0.418156431830691, 0.42246225504070656, 0.42037394372489234, 0.41502584054179414, 0.4170444433043766, 0.422180369285817, 0.42048175566734625, 0.41536555850438717, 0.4257972508596727, 0.41976333202731947, 0.4254160761911399, 0.4333906302701652]","[-0.18527541303870015, 0.10705878223138213, -0.13173249409358034, 0.2098604492431911, 0.10479626757112545, -0.05663162985723545, 0.049654037779170726, -0.09455897839192602, -0.10355253507176201, 0.05801766479024365, -0.050953165684957946, 0.09331215113165041, 0.17657730469607086, -0.11346904956262202, 0.13433031568589487, -0.19979580158557414]","[0.041897029324205914, 0.04761466956593252, 0.036219924395168246, -0.054166873683807404, -0.035608409437147916, -0.05360556904733242, -0.030805186839934696, 0.05400299471309556, 0.03812823418451092, 0.04917296528722854, -0.037210253630042975, -0.05693925500635631, -0.03439207562454901, -0.05426515753899938, 0.0424459903383842, 0.0490555969932598, 0.04073993795932888, -0.05832202609674787, -0.0345578708402929, -0.05525073409254658, -0.03764307219301778, 0.051058274715342494, 0.03758262942813409, 0.04977201874472356]"
6,0.85,0,8,2,-0.8980636154,0.0002271933,,,,,,,1.4438492171,0,"[0.46261903027111473, 0.46266155418144789, 0.43764367662487519, 0.43735657253661264, 0.41257305546198314, 0.41257305546198314, 0.399459910388758, 0.39936782465566012, 0.39184611092396637, 0.39174611092396644, 0.4131730554619833, 0.41313844581855214, 0.4289703720014042, 0.42901289591173741, 0.45835363991454581, 0.45831404862627945]","[-0.30495120561545458, 0.30477201579409408, 0.22123497185157184, -0.2211182397647134, -0.11126166722810081, 0.11165668558326552, -0.060951341730289509, 0.061056323375124767, 0.16037087032437986, -0.15994213863401047, 0.092613258119878139, -0.092255782030211356, -0.18418387928277016, 0.18418477559099655, 0.29438108277553821, -0.29440279650723189]","[0.013029627998595812, -0.016621713731693692, -0.016429627998595809, 0.027529627998595811, -0.027065390356568922, -0.027070372001404188, 0.028640744002808374, -0.031478286268306309, -0.031278286268306303, 0.024005230806323104, 0.0015809697288853173, 0.001280969728885317, 0.0096269445380168014, -0.0189, -0.018700000000000001, 0.044892334894585731, -0.039383267913141569, -0.039483267913141572, 0.032300000000000002, -0.018129627998595809, -0.01792962799859581, 0.019756323375124774]"
6,0.85,0.2,2,2,-0.9805417934,0.00019,0.1913495762,5.76895550000178E-005,0.0022244171,0.0002018236,0.0718797959,0,1.6956147873,0,"[0.42499999999999999, 0.42499999999999999, 0.42499999999999999, 0.42499999999999999]","[-0.19139999999999999, 0.1913, 0.1913, -0.19139999999999999]","[0.0022000000000000001, -0.0022000000000000001, -0.0022000000000000001, 0.0022000000000000001]"
6,0.85,0.2,4,2,-0.9748605657,0.0007085405,0.1534341145,0.0007736024,0.0028757058,0.0003225117,0.0699413977,0.0001888986,1.6828324953,0.0008057512,"[0.43070000000000003, 0.43059999999999998, 0.41930000000000001, 0.41917484739395838, 0.41917484739395838, 0.41952515260604162, 0.43070000000000003, 0.43047484739395825]","[-0.20682393175770855, 0.20672393175770856, 0.15352332133354205, -0.15337301612145879, -0.15337301612145879, 0.15349816872750038, 0.20679877915166694, -0.20659877915166697]","[-0.0083245421818750973, 0.0055993895758334649, 0.0055993895758334649, -0.0034742369697918301, 0.0022742369697918295, 0.0020490843637501954, -0.0036993895758334629, 0.0055993895758334649, 0.0055993895758334649, -0.0083245421818750973]"
6,0.85,0.2,4,4,-0.9700697853,0.0031895175,0.1160509597,0.0015135317,3.77296156083032E-005,2.833708002631E-005,,,1.7292776555,0.0126000217,"[0.4332485774168492, 0.42361965650591243, 0.42419428036473944, 0.43330090734818394, 0.4261244584848183, 0.4171900313133574, 0.41673850714083027, 0.4268321296955362, 0.4258096055453974, 0.4167690421178706, 0.41704612603743596, 0.4256362971221809, 0.4329007626291472, 0.4247659859686558, 0.42344222389358643, 0.43209492627167834]","[-0.21510331176842346, 0.1652527554014532, -0.1679015218585217, 0.21617613200056707, 0.17425426072104494, -0.11646920659072556, 0.11610373532870875, -0.1772195300925018, -0.17467577133571632, 0.11569123290113185, -0.11585302781425462, 0.1737642876106723, 0.21567171202757038, -0.16909546183275145, 0.16473209824429624, -0.21058136652416132]","[0.0001, 0.0001, 0.0001, -6.230787901131039e-05, -0.0001, -5.2523117715712136e-05, -0.0001, 0.0001, 0.0001, 0.0001, -0.0002116889165460099, -6.153939505655195e-06, -0.0001, -8.084445827300495e-05, 0.0001, 0.0001, 0.0001, -0.0002116889165460099, -0.0001, -0.0001272136364830619, -0.0001, 0.00017469051876734977, 0.0001, 0.0001]"
6,0.85,0.2,8,2,-0.9728656436,0.0002481819,0.1596088476,7.17264970760857E-005,0.0161310571,7.65375658534428E-005,,,1.7194329715,0,"[0.42924463830899851, 0.42914463830899846, 0.42346993753848394, 0.42356214869039627, 0.4223699375384839, 0.42237215867704386, 0.4255553616910015, 0.42560000000000003, 0.4255553616910015, 0.4255553616910015, 0.42224685944755852, 0.4223152892428379, 0.42326993753848385, 0.42336214869039634, 0.42899999999999999, 0.42912529922948539]","[-0.19796418719130224, 0.19770203850090595, 0.16296642076145715, -0.16305113151861927, -0.15547694907421128, 0.15545164984472584, 0.16414740493880176, -0.16397675400496234, -0.16396420192484409, 0.16398950115432953, 0.15495113151861928, -0.15495113151861928, -0.16211681171958414, 0.16211125413970459, 0.19735163511118398, -0.19737693434066944]","[-0.0172, 0.014599999999999998, 0.014729349066160588, -0.013112552080118248, 0.010142614541634343, 0.010065692632559813, -0.012395755094075908, 0.01454261454163434, 0.014742614541634341, -0.018095755094075908, 0.019167913771119795, 0.019067913771119792, -0.018121054323561356, 0.014567913771119791, 0.014567913771119791, -0.012095755094075908, 0.0098579037844722106, 0.0098125520801182493, -0.012883203013957657, 0.0144, 0.0144, -0.017000000000000001]"
6,0.875,-0.2,2,2,-0.8429040872,0.00003375,0.2171152618,1.96473640000083E-005,0.0548719153,0.000023327,0.0684833369,0,1.0160472504,0,"[0.4375, 0.4375, 0.4375, 0.4375]","[-0.21709999999999999, 0.21709999999999999, 0.21709999999999999, -0.21709999999999999]","[0.054899999999999997, -0.054899999999999997, -0.054899999999999997, 0.054800000000000001]"
6,0.875,-0.2,4,2,-0.8437688191,0.0002879838,0.2029325429,0.0001112186,0.0244891535,5.62550648701532E-005,0.066664622,6.97427616938445E-005,1.0544006291,0.0003424316,"[0.43209999999999998, 0.43209999999999998, 0.4359804134106377, 0.43636082682127558, 0.44409999999999999, 0.44409999999999999, 0.43743917317872455, 0.43743917317872455]","[-0.19297834635744893, 0.19335875976808675, 0.18292165364255097, -0.18274124023191329, -0.22303917317872446, 0.22303917317872446, 0.21453710612553564, -0.21443710612553574]","[-0.0077608268212755226, 0.029399999999999999, 0.0292, -0.045739173178724481, 0.020799999999999999, 0.020619586589362228, -0.01058041341063776, 0.020580413410637755, 0.020480413410637759, -0.033700000000000001]"
6,0.875,-0.2,4,4,-0.8498938443,0.00349082,0.1495831372,0.0262142762,0.0085831564,0.0029833909,,,1.0784204623,0.0015643551,"[0.42597298052999233, 0.44234657597339777, 0.44181621421965656, 0.4255896067187259, 0.4374233310248232, 0.43723984153903994, 0.4361188030765293, 0.4364716049832642, 0.43760283290114155, 0.43857775634965895, 0.43715696421397565, 0.43716771905713125, 0.42917307938501836, 0.44292564141080526, 0.4418876215333925, 0.4262379545007371]","[-0.16991133809274145, 0.21596082101385228, -0.2157299402190292, 0.168189746070388, 0.18933269799609798, -0.1488642384608155, 0.1417938781962622, -0.1860955422905024, -0.19017170843106002, 0.1577299632396457, -0.14987564290289412, 0.18730611161588234, 0.18478216592814622, -0.22078582491208623, 0.214754950921206, -0.17004676209401104]","[0.005305160439054004, 0.006380105645452071, 0.007811092532276857, -0.00898350032658152, -0.006966043819422785, -0.007571401846369547, -0.008233748777613147, 0.00797260439528549, 0.008644682867404503, 0.007826323574517567, -0.0065703098131410405, -0.009549962320970991, -0.008303603547733358, -0.008482687977751696, 0.008456510940569765, 0.008031796139548844, 0.008924089866373526, -0.010859660657689604, -0.00657113295135933, -0.008590069012920712, -0.007936709889110008, 0.006149028967506302, 0.007065096759265751, 0.005917744925438495]"
6,0.875,-0.2,8,2,-0.8402027823,0.0004730063,,,,,,,1.2754856553,0,"[0.47076660487006083, 0.47000514884449318, 0.45416217926474539, 0.4538688732367645, 0.42582824628544597, 0.42673123789132739, 0.4098380061250721, 0.41092309744095284, 0.41078324407152361, 0.40980173051734342, 0.41880461099513294, 0.41886463302126653, 0.44820000000000004, 0.44844523794645152, 0.4670666048700608, 0.46746660487006081]","[-0.32968431977024404, 0.32841238066587247, 0.28123009556605566, -0.2812345211713711, -0.16227161866744794, 0.1779173441205481, -0.076999832688025668, 0.10318265563720272, 0.15395524931794807, -0.12944345684414738, 0.11467402208125765, -0.10174523794645143, -0.27049808409283899, 0.2707679163013102, 0.32304649903498939, -0.32450938905999105]","[0.00096145602556766785, -0.00040000000000000002, -0.00020000000000000001, 0.00069999999999999999, 0.00040000000000000002, -0.00040000000000000002, 0.0058192096849976147, -0.00089999999999999998, -0.00066145602556766782, -0.00059999999999999995, 0.0015860502875874437, 0.0011591876588639984, -0.00059999999999999995, 0.00050000000000000001, -0.00020000000000000001, -0.0051644476314490571, -0.00029999999999999997, 0.0001547620535485577, 0.00050000000000000001, 0.0001, 0.0001, -0.00029999999999999997]"
6,0.875,0,2,2,-0.8656569113,0.0000425,0.2069198402,1.64105819999982E-005,0.0780544463,6.15911300000382E-006,0.0705832516,0,1.3522135354,0,"[0.4375, 0.4375, 0.4375, 0.4375]","[-0.2069, 0.2069, 0.2069, -0.2069]","[0.078100000000000003, -0.078100000000000003, -0.078, 0.078]"
6,0.875,0,4,2,-0.8583930502,0.0004681579,0.1421123698,0.0003274813,0.0529290251,0.0002876723,0.0670922194,0.0001113784,1.3687187523,0.0009049878,"[0.45168070211882017, 0.45179035105941007, 0.42310964894058994, 0.42331929788117983, 0.42310964894058994, 0.42299999999999999, 0.45168070211882017, 0.45179035105941007]","[-0.26713245741587038, 0.26724210635646034, 0.14205175529705028, -0.14224210635646034, -0.14214210635646035, 0.14193245741587038, 0.26701315953469051, -0.26703245741587034]","[-0.032651755297050271, 0.037551755297050272, 0.037751755297050271, -0.047832457415870375, 0.05805175529705027, 0.057961404237640221, -0.047951755297050272, 0.037661404237640222, 0.037861404237640221, -0.032861404237640224]"
6,0.875,0,4,4,-0.866228181,0.001946777,0.0748317373,0.0040317149,0.0227599386,0.0025716207,,,1.4285091459,0.0094317935,"[0.44857542138062717, 0.43084170870992633, 0.4374171319064136, 0.45509173880655984, 0.4319210558500469, 0.41623288830039185, 0.4219766923561551, 0.44008353339856476, 0.4400165004214543, 0.42219929083978014, 0.4160644374856374, 0.43185537006643765, 0.4555657548541185, 0.4368465980393537, 0.43038965459956946, 0.44801557071667863]","[-0.2518744142581587, 0.16370884276872433, -0.18531620814635946, 0.2757728412289291, 0.16723459419038345, -0.06327477943538344, 0.08636492634175967, -0.19767172706562913, -0.19608384723222796, 0.08876838661487645, -0.06080694716596167, 0.16745863047214637, 0.27661656242742505, -0.18498034277954928, 0.16249748299726188, -0.24995049282699328]","[0.030986276377502175, 0.03882329502087005, 0.027725442646081618, -0.03233291758017224, -0.03400727588232429, -0.030433696615204356, -0.02921995495502574, 0.03642789267285325, 0.02145139948994982, 0.03456189525904926, -0.036712070054450846, -0.023208579945948105, -0.024973562231208613, -0.03621828872558524, 0.03414048773935639, 0.021266962700374537, 0.037159548070160156, -0.02716312680914554, -0.031500196747018955, -0.03310402841293053, -0.03376402736931036, 0.027146383577789864, 0.0384622442366209, 0.03158659512123168]"
6,0.875,0,8,2,-0.8549863253,0.0001710451,,,,,,,1.4062470563,0,"[0.47940437053666402, 0.47956592414204469, 0.46020437053666413, 0.46005004186310094, 0.43134130078977279, 0.43100617049898071, 0.40542901843546231, 0.40549288334091071, 0.38296977613014949, 0.38285692379443692, 0.42702353482231065, 0.42699562946333591, 0.44470437053666406, 0.44505869921022717, 0.47337895202583502, 0.47344050563121559]","[-0.33800357537810688, 0.33794924670454374, 0.27893048314413016, -0.27894853527218844, -0.1910646427282873, 0.1900272011374273, 0.026980583650881858, -0.027974665215372799, 0.15612239577840584, -0.15576618341632428, 0.15819846886256117, -0.15712709286469914, -0.22790421174999245, 0.22830915134915919, 0.3233592177587864, -0.32357741133779805]","[0.0001, -0.00018945896435525319, -0.00027440594109318659, 0.00020000000000000001, -0.00027440594109318659, -0.00046155360538059864, 0.00040000000000000002, -0.00040000000000000002, -0.0001, 0.0, 0.00040000000000000002, 3.8446394619401437e-05, -7.992273246996211e-05, 0.0001, -0.0001, 0.00027440594109318659, -0.00055432867356314871, -0.00037440594109318652, 0.00046155360538059864, -0.0001, -0.00020000000000000001, 0.0001]"
6,0.875,0.2,2,2,-0.930318993,0.0005875,0.224987522,0.0002710932,0.006100406,0.0021678487,0.0742734331,0,1.7403395692,0,"[0.4375, 0.4375, 0.4375, 0.4375]","[-0.22500000000000001, 0.22500000000000001, 0.22500000000000001, -0.22500000000000001]","[0.0060000000000000001, -0.0060000000000000001, -0.0061999999999999998, 0.0061999999999999998]"
6,0.875,0.2,4,2,-0.9243921363,0.0004816615,0.1829106455,0.0006576478,0.0040079766,0.0009388055,0.072354801,8.06193306665398E-005,1.7742291728,0.0013677963,"[0.44518573580358484, 0.44529999999999997, 0.42970000000000003, 0.42980000000000002, 0.42958573580358489, 0.42958573580358489, 0.44529999999999997, 0.44529999999999997]","[-0.24450015062509411, 0.24472867901792439, 0.18305735803584877, -0.18292882964301851, -0.18282882964301853, 0.18294309383943366, 0.24450015062509411, -0.2444144148215093]","[-0.0025716222322638956, 0.003128829643018527, 0.003128829643018527, -0.0036145654466034041, 0.0044717728573580359, 0.0044717728573580359, -0.0036145654466034041, 0.003128829643018527, 0.003128829643018527, -0.0025716222322638956]"
6,0.875,0.2,4,4,-0.9240354524,0.0014683311,0.1324921555,0.0036089649,0.0005865141,0.002088735,,,1.8509030737,0.0107444761,"[0.44713728391039, 0.43865979248105164, 0.4380659440513595, 0.4478077574081066, 0.43977568724565674, 0.42352621886669395, 0.424194319501819, 0.44012003117448845, 0.44021205166276944, 0.4235803714876972, 0.42387150437176424, 0.44024695920653656, 0.44832413548499006, 0.43783642905135606, 0.4380491712257061, 0.4476621984717477]","[-0.24765384156105563, 0.2039269285807789, -0.20209987968370882, 0.2516517277154058, 0.20823034623254605, -0.13143448738565044, 0.13444872700312316, -0.21187386740172554, -0.21175959310984932, 0.1313663387863669, -0.13263401138712477, 0.21092922204929848, 0.2529039283393343, -0.20077713073610953, 0.20217245182330945, -0.24866001204597465]","[0.0008620128214099473, 0.0012414250291133036, 0.0009229591302458893, -0.000881268185454644, -0.0010231956735179829, -0.0010275139562982982, -0.0009312681854546443, 0.001178016415248334, 0.0012194414443616373, 0.0011231956735179831, -0.0012441109761665023, -0.0011347060359778952, -0.0011194414443616376, -0.0013050572850024447, 0.0012231956735179832, 0.0011646207026312868, 0.001212249364682041, -0.0009224566712958541, -0.0010731956735179826, -0.0010226932145679473, -0.0009120128214099474, 0.0008660035938383866, 0.0011844694927058011, 0.0007660035938383868]"
6,0.875,0.2,8,2,-0.9238292795,0.0002698301,0.1917814214,0.0001001625,0.0093706879,6.20663161799765E-005,,,1.7728344409,0,"[0.44755662128533252, 0.44747613054001834, 0.43302386945998167, 0.43304488691546916, 0.43030000000000002, 0.43034488691546913, 0.43928786490988164, 0.43928786490988164, 0.43946550365070158, 0.43936399544989985, 0.43025662128533243, 0.4303461342961763, 0.43251338247082549, 0.43261489067162712, 0.44724337871466752, 0.44717000375615795]","[-0.24822756875698648, 0.24793494292155385, 0.18962678937109306, -0.18965954119644385, -0.1775535328901858, 0.1775401504193603, 0.20498760709667085, -0.20507436452600594, -0.20606246820136528, 0.20616256462435076, 0.17842272087708538, -0.17854373833257287, -0.18873037728430567, 0.18890801602512555, 0.24730855664554116, -0.24712344731716834]","[-0.0085433787146675273, 0.008829996243842014, 0.0088551130845308523, -0.0093612398683911614, 0.0099639954498999175, 0.010017861153723634, -0.0096878649098816241, 0.0098327518253507693, 0.0098327518253507693, -0.0094551130845308522, 0.0083984917991983786, 0.0085000000000000006, -0.0093299962438420127, 0.0096299962438420126, 0.0096299962438420126, -0.0095312436245491468, 0.0099417306137053376, 0.0099417306137053376, -0.0093417306137053378, 0.0088551130845308523, 0.0088566212853324715, -0.0085000000000000006]"
6,1,-0.2,2,2,-0.651984526,0.0001525,0.3715233223,1.09082289999618E-005,0.000000361,0.000000081,0.0815823402,0,2.4882221704,0,"[0.5, 0.5, 0.5, 0.5]","[-0.3715, 0.3715, 0.3715, -0.3715]","[-0.0, -0.0, -0.0, 0.0]"
6,1,-0.2,4,2,-0.6534234528,8.70662591199176E-005,0.3555080467,4.87262164014283E-006,8.40786816294246E-008,8.3826256064668E-008,0.0813542454,4.3310627948559E-006,3.0053229383,0.0003539247,"[0.50019999999999998, 0.50019999999999998, 0.49980000000000002, 0.49980000000000002, 0.49980000000000002, 0.49980000000000002, 0.50019999999999998, 0.50019999999999998]","[-0.36890000000000001, 0.36890000000000001, 0.35549999999999998, -0.35549999999999998, -0.35549999999999998, 0.35549999999999998, 0.36890000000000001, -0.36890000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
6,1,-0.2,4,4,-0.6547933751,0.00026067,0.3311960533,0.0003000419,0.000000656,1.25271613490917E-006,,,2.489769761,0.0006209078,"[0.5002134438441306, 0.4999, 0.49987875564719497, 0.50035, 0.49995, 0.4997348679641012, 0.499678755647195, 0.5000061123169062, 0.49995, 0.49975, 0.4996258175171354, 0.4999817681123045, 0.5002846881969356, 0.4999, 0.4999, 0.5003]","[-0.3648671808090999, 0.35021379174301864, -0.35012999395004296, 0.3651274504663837, 0.3504903122133688, -0.33108620006362166, 0.3312287373752737, -0.3505574739299387, -0.35048415129042054, 0.3311074444164267, -0.33121045688153616, 0.3502115079601318, 0.36498249261216437, -0.3502014666760558, 0.35013503609582364, -0.3648671808090999]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
6,1,-0.2,8,2,-0.6541223918,0.0001909433,0.3511918353,2.9214719533241E-006,2.49259444926604E-007,2.37066176856943E-007,,,2.6073632553,0,"[0.50029999999999997, 0.50029999999999997, 0.49990000000000007, 0.49990000000000007, 0.49980000000000002, 0.49980000000000002, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.49980000000000002, 0.49980000000000002, 0.49990000000000007, 0.49990000000000007, 0.50029999999999997, 0.50029999999999997]","[-0.36862195537014159, 0.36868140438026459, 0.35489999999999999, -0.35482195537014161, -0.35149999999999998, 0.35148140438026448, 0.35088140438026455, -0.35092195537014159, -0.35092195537014159, 0.35088140438026455, 0.35148140438026448, -0.35142195537014159, -0.35479519089115147, 0.35489999999999999, 0.36868140438026459, -0.36862195537014159]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
6,1,0,2,2,-0.6520925535,0.00004,0.3718507594,3.74638000011362E-007,0.000001131,7.8524E-008,0.0815445657,0,2.4899823743,0,"[0.5, 0.5, 0.5, 0.5]","[-0.37190000000000001, 0.37190000000000001, 0.37180000000000002, -0.37180000000000002]","[0.0, -0.0, -0.0, -0.0]"
6,1,0,4,2,-0.653083739,6.45968932130935E-005,0.3568619244,3.36460881111675E-006,3.55262056448014E-007,3.86514830539446E-007,0.0813880259,9.05872354649284E-007,3.0153451163,0.000014318,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.36959999999999998, 0.36959999999999998, 0.3569, -0.3569, -0.3569, 0.3569, 0.36959999999999998, -0.36959999999999998]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
6,1,0,4,4,-0.6542003514,0.0002612892,0.3337645421,0.000697278,9.07328667933465E-008,5.31810832563505E-007,0.08124,1.00E-005,2.4895269928,3.28684225000508E-005,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.3659753447105746, 0.35185735659999917, -0.3517575744802103, 0.36608901474291067, 0.3520333520589011, -0.33368519326035573, 0.33398396895690974, -0.3517498555737032, -0.35205220891546174, 0.33363309176657374, -0.3339453569416351, 0.3516350984488599, 0.3659430564250673, -0.35179793142336035, 0.3517678753724283, -0.3659856456027927]","[-0.0001, 0.0, 0.0001, -0.0001, 0.0001, -0.0001, 0.0001, 0.0001, 0.0, -0.0001, 0.0, 0.0, 0.0, 0.0, -0.0001, 0.0, 0.0001, 0.0001, -0.0001, 0.0001, -0.0001, 0.0001, 0.0, -0.0001]"
6,1,0,8,2,-0.6536725144,0.0001818785,0.3536269289,5.26932483880299E-007,6.0186236988497E-007,3.25309002414498E-007,,,2.6164954532,0,"[0.49990000000000007, 0.49990000000000007, 0.5, 0.5, 0.5, 0.5, 0.50009999999999999, 0.50009999999999999, 0.50009999999999999, 0.50009999999999999, 0.5, 0.5, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007]","[-0.36940000000000001, 0.3695, 0.35649999999999998, -0.35638187387060899, -0.3538, 0.35378187387060905, 0.35348187387060886, -0.35349999999999998, -0.35348187387060886, 0.35349999999999998, 0.35378187387060905, -0.3538, -0.35638187387060899, 0.35649999999999998, 0.3695, -0.36940000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
6,1,0.2,2,2,-0.6524857617,0.00018,0.3715241675,0.00000655,2.62769E-007,3.43908E-007,0.0814982104,0,2.4917370366,0,"[0.5, 0.5, 0.5, 0.5]","[-0.3715, 0.3715, 0.3715, -0.3715]","[-0.0, -0.0, -0.0, -0.0]"
6,1,0.2,4,2,-0.6533891186,8.56982786798229E-005,0.3555082561,4.65143341192437E-006,9.31750728559326E-008,7.31634584711501E-008,0.0813604561,2.57737793317447E-006,3.0254044205,0.0003319172,"[0.49980000000000002, 0.49980000000000002, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.49980000000000002, 0.49980000000000002]","[-0.36890000000000001, 0.36890000000000001, 0.35549999999999998, -0.35549999999999998, -0.35549999999999998, 0.35549999999999998, 0.36890000000000001, -0.36890000000000001]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
6,1,0.2,4,4,-0.6547007436,0.0002153766,0.3311405493,0.0002922419,-4.8055804166659E-007,7.53181937490115E-007,,,2.489339612,0.0011362303,"[0.4997, 0.5001, 0.5001, 0.49975705289136896, 0.5001140535745402, 0.5003, 0.5003, 0.5000592601819416, 0.5001022594987704, 0.5003, 0.5003, 0.5001022594987704, 0.49975705289136896, 0.5001, 0.5001, 0.4997]","[-0.3648247140692902, 0.35012057565659893, -0.3500845770229413, 0.36487866145192416, 0.35020863756598086, -0.33111658251953746, 0.33111699896350777, -0.3502652218051818, -0.3503082211220106, 0.33112358320270874, -0.3311342927325769, 0.35023251557425095, 0.36487866145192416, -0.3501182243511781, 0.350144453664869, -0.3648708617739974]","[-0.0002, 0.0, 0.0002, -0.00011400136634247177, 0.0001, -0.0001, 0.0002, 0.0001, 0.0, -0.0001, 0.0, 0.0, 0.0, 0.0, -0.0001, 0.0, 0.0001, 0.00011400136634247177, -0.0001, 0.0001, -0.00015700068317123586, 0.0002, 0.0, -0.0002]"
6,1,0.2,8,2,-0.6541769695,0.0001403229,0.3512901217,1.24228974136549E-006,0.000000336,1.62547113374191E-008,,,2.6213377466,0,"[0.49959999999999993, 0.49959999999999993, 0.5, 0.5, 0.50009999999999999, 0.50009999999999999, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.50009999999999999, 0.50009999999999999, 0.5, 0.5, 0.49959999999999993, 0.49959999999999993]","[-0.36859999999999998, 0.36868124641480132, 0.35489999999999999, -0.3547812464148013, -0.35149527988547852, 0.35160000000000002, 0.35110000000000002, -0.35108124641480126, -0.35108124641480126, 0.35102170287059647, 0.35160000000000002, -0.35148124641480122, -0.3547812464148013, 0.35489999999999999, 0.36868124641480132, -0.36859999999999998]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
8,0.6,-0.2,2,2,-0.9879702175,0.00020625,0.000000278,0.000001329,0.0016663251,6.72735409999999E-005,0.0199832724,0,0.0849632301,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[-0.0, 0.0, 0.0, 0.0]","[0.0016999999999999999, -0.0016999999999999999, -0.0016999999999999999, 0.0016999999999999999]"
8,0.6,-0.2,4,2,-0.9830484024,0.0004957347,0.0030172867,0.0033823464,0.0010194025,0.0002912683,0.0190006133,4.87042805857197E-005,0.0818545442,0.0009753734,"[0.29792854852501066, 0.29809999999999998, 0.3019, 0.30214290294997859, 0.30221435442496791, 0.3020429029499786, 0.29783564557503195, 0.29771419410004274]","[-0.012808860624198375, 0.016809501923899104, 0, 0, 0.018917240273621211, -0.01780288584865327, 0, 0]","[-0.00097161179991449352, 0.0016074176998717403, 0.00097161179991449352, -0.0012145147498931171, 0.00095016032492518184, 0, -0.0012145147498931171, 0, 0.0014359662248824285, 0]"
8,0.6,-0.2,4,4,-0.9761806193,0.0010924083,0.0002588433,0.0005012967,0.0023428074,0.004439917,,,0.0741010495,0.0108591794,"[0.29870237665387844, 0.3022196515969453, 0.3017899982075205, 0.29861607997912376, 0.3022672661516771, 0.30760638608509144, 0.3066654296866576, 0.3012900930897051, 0.3008226354528659, 0.3055521607526912, 0.3064413415725343, 0.3013539695895471, 0.29776179261568314, 0.2995728992065104, 0.29988031493041084, 0.29740463758634095]","[-0.00465451033800234, 0.0027385525831554593, 0.0013290585148574808, -0.0009155397114826986, 0.007445071618633477, -0.004906262495198658, -0.0011965081097855984, 0.0007754518231448595, -0.0039110293734803585, 0.0013646949774118212, 0.00558203354767744, -0.004056420221447758, 0.0012591194900349392, 0.0015454896619976597, -0.006094546113896523, 0.00445567430140714]","[0.0021770797158369346, 0.002722768145207669, 0.002153441075667186, -0.002351511997947156, -0.0029385612782406754, -0.002538020341437613, -0.002964174238691834, 0.0028495032747889795, 0.002273093590406073, 0.003092583637108191, -0.00308582261717807, -0.0024524911413372676, -0.002444445784119096, -0.0028231795707080037, 0.0029718168399301267, 0.00224670407854148, 0.0026262143908613216, -0.0028471336156080723, -0.002277174391341819, -0.00301770788696004, -0.002234673966840072, 0.002154429228182024, 0.002869435717968517, 0.0021791062109571]"
8,0.6,-0.2,8,2,-0.9771850919,0.0002131905,0.001584429,0.0002036211,0.0043648983,0.0004854196,,,0.0822468809,0,"[0.29994121738152146, 0.29979329346461059, 0.30134442780235127, 0.30159690289572905, 0.30081438119279702, 0.3010090237043988, 0.30053365604067273, 0.30063861451878232, 0.30130360943111839, 0.30139825194272013, 0.30070360943111846, 0.30100360943111842, 0.30071077176167854, 0.30081077176167859, 0.29833004660955426, 0.29863004660955422]","[0.028877115721005851, -0.022429590814383581, 0.0026645959020474815, 0.00076545070750677494, -0.015264595902047481, 0.013000000000000001, 0.0046250881314446194, -0.0049645959020474823, 0.012130046609554255, -0.0089300466095542548, -0.012807162330560106, 0.016659637423937841, -0.02847711572100585, 0.026564595902047478, -0.0011000000000000001, -0.0038]","[-0.0038, 0.0038999999999999998, 0.0039950415218903629, -0.0035699533904457433, 0.0032649949123361071, 0.0032596374239378446, -0.0042125198189583678, 0.0042649949123361071, 0.0044596374239378438, -0.0033699533904457436, 0.0046345492924932249, 0.0047125198189583682, -0.0043645959020474816, 0.0049699533904457452, 0.0049950415218903629, -0.0047596374239378438, 0.0035645959020474804, 0.0032950415218903628, -0.0041645959020474811, 0.0040000000000000001, 0.0039946425116017372, -0.0044645959020474819]"
8,0.6,0,2,2,-1.0995214732,0.00021125,0.000000289,1.66776E-007,0.0005147209,0.0003688756,0.0233842461,0,0.3701517495,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[0.0, 0.0, 0.0, -0.0]","[0.00050000000000000001, -0.00050000000000000001, -0.00050000000000000001, 0.00050000000000000001]"
8,0.6,0,4,2,-1.0912254421,0.0004016445,0.0011260773,0.000270761,1.3613097982138E-005,7.63831911210623E-006,0.022650124,3.28197349963467E-005,0.3481553315,0.0014560518,"[0.2991142625169147, 0.2989, 0.30121426251691469, 0.30121426251691469, 0.30088573748308528, 0.30109999999999998, 0.29878573748308529, 0.29878573748308529]","[-0.0010858998646820031, 0.0012714749661705007, -0.0010858998646820031, 0.0013857374830852504, 0.0012857374830852501, -0.00088589986468200254, 0.0013714749661705009, -0.00097163734776725338]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
8,0.6,0,4,4,-1.0812921964,0.0007490989,5.27177177358603E-005,2.88338249796306E-005,0.0003566327,0.0001058309,,,0.3178038816,0.0060716734,"[0.2982265224365207, 0.3006198606376469, 0.3006321963827392, 0.29801980239480474, 0.2997188346340046, 0.303329889970013, 0.3031551375944089, 0.29939413202871, 0.2997655290939275, 0.3036251690360472, 0.30467606771009415, 0.30191718281716473, 0.2999234552257922, 0.303724806516901, 0.3029934403322308, 0.30035664041174537]","[0.00022371620290948487, 0.0, 0.0, 0.0, -0.0004921855627083078, 2.522487284257529e-05, 0.0, 5.044974568515058e-05, 0.00031102405004937786, 0.00022371620290948487, -8.663322861216713e-05, 0.0003978821515041203, 0.0, 0.0, 9.080986543839485e-05, -0.00014155783792210014]","[0.0002, 0.0004741659485946354, 0.0002252248728425753, -0.00037416594859463544, -0.0006978821515041202, -0.00044894107575206, -0.00043424073696425136, 0.0003, 0.0004235879941178884, 0.0003, -0.00030889190776305043, -0.0003460482360163476, -0.0003, -0.0004, 0.0003, 0.0004741659485946354, 0.0003, -0.0005357991772068025, -0.00044894107575206, -0.0006978821515041202, -0.00036789140532207594, 0.0002, 0.0004741659485946354, 0.0003058084310247582]"
8,0.6,0.2,2,2,-1.2223378262,0.000035,1.32272E-007,0.000000078,5.8695679E-005,7.0274749E-005,0.0265685495,0,0.5705425165,0,"[0.29999999999999999, 0.29999999999999999, 0.29999999999999999, 0.29999999999999999]","[0.0, 0.0, 0.0, 0.0]","[0.0, -0.0001, -0.0001, 0.0]"
8,0.6,0.2,4,2,-1.2134401535,0.0002561913,0.0019468465,0.0005558131,5.41234934709473E-006,1.35518211033651E-006,0.0258392828,0.000013019,0.5489609834,0.0009784336,"[0.29889595287663911, 0.2989, 0.3010558814700533, 0.30099999999999999, 0.30099999999999999, 0.3009400714065858, 0.29884007140658581, 0.29883602428322492]","[0, 0.0026669303443020318, 0, 0.0025070017508878216, 0.0025070017508878216, 0, 0.0026669303443020318, 0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
8,0.6,0.2,4,4,-1.2040937329,0.0012761745,-1.21458083989431E-005,1.74971686871803E-005,6.72020679207094E-005,8.08928569707227E-005,,,0.5229852894,0.0037368544,"[0.2991436885400247, 0.3013726679111379, 0.30135318025318425, 0.299068288434012, 0.300975094944856, 0.3031894403765312, 0.30292244496510456, 0.30025687345503504, 0.30024273948210317, 0.3027033119865956, 0.30313888446418463, 0.3009298317208293, 0.2988128215185337, 0.30135030440563715, 0.3011789150016717, 0.29917953897751803]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[-0.00018582766729800698, 0.0, -0.00021172093954634503, 6.938775949801384e-05, 0.0, 0.0001984488126270854, 0.0, -0.00018582766729800698, -0.00018582766729800698, -0.00018582766729800698, 0.00019877430342217603, 6.791383364900349e-05, 0.0, 0.0002975486068443521, -0.00018582766729800698, -6.791383364900349e-05, -0.00019877430342217603, 0.0, 0.000283159471106879, -4.970593544061573e-05, 0.0, -0.00018582766729800698, 0.0, -0.00018582766729800698]"
8,0.8,-0.2,2,2,-0.8549274828,0.00004125,0.1339432168,2.91088190000066E-005,0.0731774845,0.000133328,0.0378612622,0,1.0936867302,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.13389999999999999, 0.13389999999999999, 0.13400000000000001, -0.13389999999999999]","[-0.073200000000000001, 0.073200000000000001, 0.073200000000000001, -0.073200000000000001]"
8,0.8,-0.2,4,2,-0.8474964359,0.0004251487,,,,,0.0311358786,0.0001061988,1.0770672272,0.0075950369,"[0.41990517477724476, 0.41990517477724476, 0.38025270733379024, 0.38039482522275536, 0.38039482522275536, 0.38039482522275536, 0.41930517477724472, 0.41930517477724472]","[-0.29643104866346814, 0.29628893077450313, -0.080163776559287192, 0.080405894448252246, 0.084890130226182303, -0.084890130226182303, 0.29368893077450314, -0.29383104866346815]","[0.0050051747772446873, -0.00044211788896504454, -0.00020000000000000001, -0.0012315284441398212, 0.0001, 0.0001, 0.00068941055517477703, 0.00020000000000000001, 0.00020000000000000001, -0.0051630568882796426]"
8,0.8,-0.2,4,4,-0.8464065005,0.0104284495,,,,,,,1.1358862647,0.0044580263,"[0.410259855937409, 0.4053293202495004, 0.4185883580666246, 0.42400626148685017, 0.38265086681692095, 0.3714712017433081, 0.3783707731384337, 0.3927374778521611, 0.3927972456400466, 0.3793139387420291, 0.37649283709910575, 0.38859363311313, 0.42352846653060783, 0.41807580770480696, 0.4109006714004162, 0.41727357891945827]","[-0.2644863382714505, 0.17741987774974716, -0.24158416552509213, 0.3305022626740533, 0.03372449324436543, 0.05339829789386915, -0.03890039692131739, -0.08719766828733153, -0.0879016302377861, -0.04021407675549656, 0.048415272910873865, 0.07151304014225582, 0.32780418737682443, -0.23511173038613636, 0.2092952200751313, -0.3003930825553801]","[-0.020883340291364103, -0.03954256932312602, -0.021809834266475148, 0.02468065436691283, 0.031270350559045645, 0.029764050093786187, 0.02634177466013288, -0.026159454572480156, -0.02822711102606871, -0.02558384799513761, 0.023604544106993114, 0.02300350373908143, 0.022586355906216014, 0.023460198002858694, -0.027685623046776495, -0.028250717150910102, -0.02615612032640594, 0.02699937248796093, 0.03287744738517825, 0.031850287085636406, 0.0230265771026546, -0.02236091966546434, -0.042419825597326224, -0.02020680474506736]"
8,0.8,-0.2,8,2,-0.8487191554,0.000372877,,,,,,,0.9312061457,0,"[0.42584184558744503, 0.42603422987596357, 0.37515970719339564, 0.37504791036553975, 0.38240341112795606, 0.38235209148191401, 0.42065400927393248, 0.4215540092739325, 0.40111371646732802, 0.40131371646732811, 0.36927423332180148, 0.36918184903328294, 0.38852134653686426, 0.38862134653686425, 0.436419779397969, 0.43666427863555257]","[0.32134641702960204, -0.32216507209112188, -0.09377876509129901, 0.094216330444807248, -0.14455143127420522, 0.14568638080278046, 0.29269399437340504, -0.2964726856617465, -0.22092917381784397, 0.22188736605560461, 0.025663987427332322, -0.03695633389064517, 0.16952115526997893, -0.17300329551148216, -0.33895277116846328, 0.33961933659552285]","[-0.0024486803539580048, 0.0010486803539580055, 0.00069999999999999999, 0.0, 0.0010486803539580055, 0.00080000000000000004, -0.0012444614123779552, 0.0036376410039195874, 0.0036376410039195874, -0.0077589118903724583, 0.0088862835326719205, 0.0092144126527888334, -0.012164974821013381, 0.014499204696976881, 0.013951319646041996, -0.012657382576682915, 0.014257382576682916, 0.015178691288341458, -0.013427371642299462, 0.011256258240233824, 0.01062812912011691, -0.0071213087116585427]"
8,0.8,0,2,2,-0.9100900145,0.00005125,0.1231081037,0.000005217,0.0518805342,1.61880929999969E-005,0.0430727141,0,1.5560135561,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.1232, 0.1231, 0.1231, -0.123]","[-0.051799999999999999, 0.051799999999999999, 0.051999999999999998, -0.051999999999999998]"
8,0.8,0,4,2,-0.8851165745,0.0003313408,,,,,0.0373708382,1.48837624021694E-005,1.4757843379,0.000536072,"[0.4219, 0.42199999999999999, 0.37851665170922738, 0.37840000000000001, 0.37716669658154528, 0.3775, 0.42209999999999998, 0.4223166517092275]","[-0.26896669658154526, 0.26938334829077265, -0.0087835277800440564, 0.0099333931630904773, 0.020299820510728563, -0.019033303418454765, 0.26878334829077255, -0.26885004487231778]","[-0.0071000000000000004, 0.0057833482907726193, 0.0054833482907726194, -0.012383348290772622, 0.020033393163090482, 0.020233393163090477, -0.011983348290772619, 0.0057833482907726193, 0.0057000000000000002, -0.0074000000000000003]"
8,0.8,0,4,4,-0.8729114717,0.0064405631,,,,,,,1.3577996976,0.0823780884,"[0.42200896754703365, 0.37914189550149524, 0.38654998393060974, 0.4259052369231794, 0.4153649993010425, 0.36389518236260837, 0.36642496663166774, 0.4180607065672584, 0.411457004024113, 0.3761981587056584, 0.3751423643545754, 0.4117433337101999, 0.4273063440962835, 0.4034824966843919, 0.40464539139931255, 0.4260900705636762]","[-0.2715875881055758, 0.03227734607282529, -0.07276061842895497, 0.2858631224269397, 0.2285040510879884, 0.1515372788520325, -0.13709808103753768, -0.2425213116506441, -0.18834899272062114, -0.07024851124780009, 0.07274342317519793, 0.19729228393000042, 0.29455027836419057, -0.16127859390791066, 0.1711776307131972, -0.28682157064799707]","[-0.008089430581007478, -0.013688998063757339, -0.012688770256879171, 0.006089817917927429, 0.007966874525469956, 0.006176638560799759, 0.01523493036133089, -0.00444919461633728, -0.007644143650088151, -0.004454669462026172, 0.026825808221398677, 0.004224197532685776, 0.006189817917927429, 0.008721332625132035, -0.01491734335444446, -0.006080066779829311, -0.007904669462026172, 0.006508958651667084, 0.02218975899208532, 0.007544530987008101, 0.00806562038524165, -0.005985566502644026, -0.04402177658551126, -0.0057737794859430095]"
8,0.8,0,8,2,-0.9017608066,0.0012520449,0.0627924463,0.0034486031,0.047421439,0.0001225898,,,1.6335944587,0,"[0.39614256829169886, 0.39620549607687294, 0.39944806436857194, 0.39939755809935668, 0.40280387138784435, 0.40307647414742331, 0.40509837531097143, 0.40514409372223203, 0.40434786904175612, 0.40437097807055045, 0.40283778043374419, 0.40245977766561242, 0.40126088946253846, 0.40110927139639724, 0.39793930586427717, 0.39779358745301668]","[-0.092678624652930794, 0.093730755611174651, 0.048035348142313611, -0.047096042278036328, -0.062619564815449405, 0.063666907915738549, 0.07483992418393634, -0.075077079417718018, -0.062943795571780758, 0.064167003859070551, 0.049994513532339774, -0.048879537807877578, -0.054699913665880735, 0.053442994849682193, 0.10521100507812224, -0.10427770818282048]","[-0.045412825093966588, 0.04206384425528438, 0.042454086261923693, -0.04313625168804764, 0.041268536044918869, 0.040640027007571806, -0.0453764740224352, 0.04579215796581567, 0.046141651696600394, -0.04907698691453774, 0.04649215796581567, 0.045992157965815662, -0.049482886569418488, 0.046891645073713142, 0.047290533276787082, -0.047920567744667172, 0.044333101568485987, 0.043806217220167532, -0.046956723489382804, 0.044299291781081711, 0.044894503923127008, -0.046688091376143714]"
8,0.8,0.2,2,2,-0.9809491931,0.00039125,0.165812629,5.00041890000025E-005,0.0006268358,0.0001828797,0.0459117422,0,1.7194845619,0,"[0.40000000000000002, 0.40000000000000002, 0.40000000000000002, 0.40000000000000002]","[-0.1658, 0.1658, 0.1658, -0.1658]","[-0.00059999999999999995, 0.00059999999999999995, 0.00059999999999999995, -0.00059999999999999995]"
8,0.8,0.2,4,2,-0.9735452504,0.0006840863,0.12420107,0.0001156625,0.0032712129,0.0007135259,0.0445099093,4.1427518497679E-005,1.7234458047,0.0013646203,"[0.40278260101010105, 0.40289999999999998, 0.39710000000000001, 0.39710000000000001, 0.39710000000000001, 0.39710000000000001, 0.40321739898989911, 0.40278260101010105]","[-0.17493040404040408, 0.17688699494949497, 0.12461739898989899, -0.12384780303030304, -0.123747803030303, 0.12461739898989899, 0.176669595959596, -0.17514780303030303]","[-0.0047868181818181777, 0.0039738131313131302, 0.0040738131313131278, -0.0035608080808080794, 0.0030130050505050507, 0.0032304040404040417, -0.0032434090909090889, 0.0037564141414141369, 0.0040738131313131278, -0.0044694191919191877]"
8,0.8,0.2,4,4,-0.9673842894,0.0082239378,0.0551009256,0.0193162945,0.0120071574,0.003403989,,,1.7723467874,0.006218756,"[0.411115848444228, 0.395714663211533, 0.395159411238626, 0.4096051289031023, 0.39650154491808465, 0.3943153676573239, 0.3941839037716903, 0.396749554883203, 0.39801136268133686, 0.3947002661108375, 0.39663005098231796, 0.3995609047804247, 0.41191539374805264, 0.39662955618164364, 0.39741456820605225, 0.41218507140910193]","[-0.20428361043748955, 0.10964566989793834, -0.10937128755771394, 0.19728375368095996, 0.12174695132976371, -0.05262030844795922, 0.052880342131625784, -0.123384820077325, -0.12687884503503924, 0.05433172994528599, -0.06048155156949613, 0.13009417481467495, 0.2064843160235047, -0.11736192903750609, 0.11358573452923587, -0.20531475506219604]","[-0.02348888122724239, -0.013868939764034669, -0.025051216797335626, 0.024170350424182502, 0.018614460758969, 0.01608210171967991, 0.029230939084425013, -0.020888074837134268, -0.009774897390058861, -0.021590814214331205, 0.024872237990324196, 0.01182988071029863, 0.0151957159163758, 0.020712695651133935, -0.021224025905872922, -0.011208879106082294, -0.020839850410589538, 0.02570167077799544, 0.020376911291011296, 0.016499237453365994, 0.029216112083983906, -0.024963018680992752, -0.01441530889357348, -0.02502090229301278]"
8,0.875,-0.2,2,2,-0.7361780773,0.0001975,0.235957283,6.97070790000032E-005,0.0942922086,1.82327070000071E-005,0.0411343722,0,1.1797061138,0,"[0.43740000000000001, 0.4375, 0.4375, 0.4375]","[-0.23569999999999999, 0.2359, 0.23599999999999999, -0.23619999999999999]","[-0.094500000000000001, 0.094299999999999995, 0.094100000000000003, -0.094299999999999995]"
8,0.875,-0.2,4,2,-0.7386404868,0.0002711183,0.0766834386,3.84625311654306E-005,0.0080273916,0.000026018,0.0364702317,4.28705380842859E-006,1.2709987818,0.000004112,"[0.46400000000000002, 0.46400000000000002, 0.41106309839585697, 0.41106309839585697, 0.41093690160414298, 0.41083690160414299, 0.46400000000000002, 0.46400000000000002]","[-0.38740000000000002, 0.38733690160414302, 0.077215491979285081, -0.077315491979285084, -0.07615831122900088, 0.076058311229000877, 0.38733690160414302, -0.38733690160414302]","[-0.0011000000000000001, 0.0011999999999999999, 0.0011999999999999999, -0.0065476064165719333, 0.0097000000000000003, 0.0097000000000000003, -0.0061892951875710499, 0.0011999999999999999, 0.0011999999999999999, -0.0011999999999999999]"
8,0.875,-0.2,4,4,-0.737,0.007,,,,,,,1.442833512,0.015790802,,,
8,0.875,-0.2,8,2,-0.7555830201,0.0004937127,,,,,,,1.4409938822,0,"[0.3988549284091446, 0.3987850598169127, 0.43410000000000004, 0.43369977681086047, 0.46483588048774793, 0.46481471699394777, 0.4438450715908554, 0.44359080889689251, 0.40162416299088577, 0.40136967710778326, 0.43466986859223178, 0.43486986859223187, 0.46899080889689249, 0.46909080889689247, 0.45314551411689746, 0.4533455141168975]","[-0.083400000000000002, 0.080900223189139545, -0.26029449742194571, 0.25889449742194565, 0.34563037405745661, -0.34576072865436419, -0.30042781708641297, 0.3002280402755525, 0.040020940304660586, -0.040454262693962954, 0.2602748896750503, -0.26093515249058641, -0.35117836340286884, 0.3513418171999394, 0.34562113178910919, -0.34610574907997982]","[0.0028999999999999998, -0.0014, -0.0012999999999999999, 0.0037000000000000006, -0.00050000000000000001, -0.00050000000000000001, 0.00089999999999999998, -0.00029999999999999997, -0.00040000000000000002, 0.0046301314077681014, -0.0014245738122369228, -0.0011999999999999999, 0.00049977681086045892, -0.00019977681086045902, -0.00041538270912940407, -0.0064002231891395417, 0.00020000000000000001, 0.00015448588310249502, -0.00029999999999999997, 0.0001, 0.0, -0.0013245738122369226]"
8,0.875,0,2,2,-0.7589188971,0.00009,0.2411874275,8.79253949999936E-005,0.0994451507,1.61925399999596E-006,0.0446281336,0,1.443215325,0,"[0.4375, 0.4375, 0.4375, 0.4375]","[-0.2412, 0.2412, 0.2412, -0.2412]","[-0.099400000000000002, 0.099400000000000002, 0.099500000000000005, -0.099400000000000002]"
8,0.875,0,4,2,-0.7520991382,0.0003983016,0.1436249379,0.0001501977,0.0676373109,0.0002378595,0.0424866226,4.24625378910373E-005,1.5480408371,0.0007007418,"[0.45837009402487111, 0.45837009402487111, 0.41675981195025774, 0.41675981195025774, 0.41662990597512889, 0.41662990597512889, 0.45824018804974226, 0.45837009402487111]","[-0.33069065817409765, 0.33069065817409765, 0.14374018804974217, -0.1435102820746133, -0.1435102820746133, 0.14377009402487112, 0.3305607521989688, -0.33069065817409765]","[-0.026770094024871099, 0.033070094024871093, 0.033070094024871093, -0.054110282074613283, 0.08128037609948438, 0.08141028207461326, -0.054010282074613281, 0.033070094024871093, 0.033070094024871093, -0.026770094024871099]"
8,0.875,0,4,4,-0.7482279131,0.0042261884,-0.0174001569,0.0099417556,-0.0003801627,0.0005303822,0.0414,0.0003,1.427002004,0.2206136585,"[0.45798557039901655, 0.4512603187580152, 0.45018783279026975, 0.4569412318926638, 0.4504666594648706, 0.3960400494088396, 0.3949553850026938, 0.44902558447034707, 0.4498415536864897, 0.3942558836038239, 0.393494014905275, 0.45005551099285046, 0.45684663152047067, 0.4510308849891742, 0.4504499681388686, 0.4581609254372517]","[-0.31796347306961786, 0.28485606697607624, -0.28130190985031445, 0.3183067124416612, 0.2868197218143889, 0.0, 0.0, -0.2785325244448204, -0.2830985902026096, 0.0, 0.0, 0.2831101904616244, 0.3160016194921545, -0.2849861208212352, 0.28224256757380844, -0.3227068945091924]","[-0.0003120491019762781, -0.00041421726164369356, -0.0016286264276232, 0.0011964529247165028, 0.0006855423810467629, 0.00017590179604744366, 0.0011943375489119872, 0.0, -0.00032106850013446367, 0.0015373053888492303, -0.0030522339744766115, -0.0011069931267055114, -0.0007898868833670231, -0.0027336611343074533, 0.001234676412565538, -0.0003804987489159572, 0.0, 0.0009424916536604996, 0.0001484282727353391, 0.0004549826925088147, 0.0003255160564071424, -0.001567764243485814, -0.00017291221632819678, -0.0008692458806586606]"
8,0.875,0,8,2,-0.7548193139,0.0004029518,,,,,0.04333,0.0004,1.6349006003,0,"[0.42667043207888339, 0.43030000000000002, 0.46147458046632184, 0.46156914325153242, 0.48594307930417885, 0.48578883441590065, 0.48370788116659352, 0.48370788116659352, 0.45993744908771017, 0.46053744908771027, 0.4234, 0.42489999999999994, 0.38857828669089878, 0.38828372390568816, 0.36748307949201264, 0.36758243507833721]","[-0.24440234579896286, 0.25897213346417081, 0.31236032346639592, -0.31273011113160393, -0.36463799229819743, 0.36423799229819742, 0.35736777977557144, -0.35721289047361787, -0.3043832184545287, 0.30733247754001364, 0.21269927499258318, -0.21977864826001894, 0.0068244574109040815, -0.016549039529227646, -0.17189851817096993, 0.17854842167013033]","[0.0079302123347921218, -0.0085302123347921199, -0.0086302123347921193, 0.0075556318684703036, -0.0032308567484675746, -0.0026302123347921196, 0.0029308567484675743, -0.0018302123347921197, -0.0016254195336781845, 0.0026308567484675748, -0.0013254195336781843, -0.0024308567484675743, 0.0048105211704238217, -0.0066308567484675753, -0.0065308567484675742, 0.0091556318684703052, -0.0060000000000000001, -0.0061000000000000004, 0.0068295679211166655, -0.0068451106980464823, -0.0061753230328386024, 0.010330212334792121]"
8,0.875,0.2,2,2,-0.8176901795,0.0000925,0.2671406624,5.44822600001549E-006,0.0223091326,0.0002252406,0.0505135906,0,1.8529980007,0,"[0.4375, 0.4375, 0.4375, 0.4375]","[-0.26719999999999999, 0.2671, 0.2671, -0.2671]","[-0.0223, 0.0223, 0.0223, -0.0223]"
8,0.875,0.2,4,2,-0.809073186,0.0003469287,0.1997292558,6.57484162120436E-005,0.0170072828,0.0003136859,0.0482138997,3.11624089643547E-005,1.9081237402,0.0004827292,"[0.45067526271288028, 0.45081373658885643, 0.42435550034913172, 0.42421702647315551, 0.42423847387597613, 0.42423847387597613, 0.45083076306201192, 0.45090000000000002]","[-0.29930378674211383, 0.29939005015325743, 0.19975599720694642, -0.1996482863929821, -0.19969005015325739, 0.19971149755607806, 0.2992592870912455, -0.29957028778950889]","[-0.0091428146117961424, 0.012225788138640619, 0.012204340735819963, -0.014701050851520826, 0.019324103099568467, 0.019341129572723995, -0.014818077324676347, 0.012204340735819963, 0.012187314262664438, -0.0092428146117961452]"
8,0.875,0.2,4,4,-0.8084329732,0.0067093753,0.1330798825,0.0076731252,-0.021676153,0.0225720604,,,2.1951246205,0.0381048283,"[0.45143284787533244, 0.4417099713702075, 0.4453103766249626, 0.45388995982105695, 0.44380551903741594, 0.4251121881857991, 0.4235476894448812, 0.44295983761322877, 0.4437321639671649, 0.40977894134375226, 0.4081744386067425, 0.44300174553686567, 0.4551883134619701, 0.42729937466964807, 0.4280467154934461, 0.4551854115930474]","[-0.30487418359047996, 0.2452024512146996, -0.2579137353890034, 0.3103259271323798, 0.25246993174860033, -0.16288501359575042, 0.155190454533512, -0.2491054187090515, -0.26064457806997643, 0.11359958511861683, -0.1004584175300556, 0.2538769882383666, 0.31441286748888914, -0.1972244886504383, 0.20176222971435392, -0.3129577113796159]","[-0.0003426144015496708, -0.0006135955352319406, -0.0003397611591424152, 3.0561914964535405e-05, 0.00030620993678161126, 0.0002629374756566211, 0.00014261440154967066, -0.00012032307410695054, -0.00022938625329581741, -8.23755606920859e-05, 0.00017564802181707593, 0.0, 0.0, 0.00024261440154967057, -0.00013237556069208584, -0.00024349939062115656, -6.293747565662118e-05, 2.317631651420598e-05, 0.00033237556069208574, 0.00030620993678161126, 0.0, -0.0003305619149645354, -0.0005231763165142059, -0.00024261440154967057]"
8,0.875,0.2,8,2,-0.8125174045,0.0005672909,0.2203821631,0.0001282664,0.0250288607,6.63424755761562E-006,,,1.9111014752,0,"[0.45118247328081718, 0.45103743222656434, 0.42850721717055562, 0.42842838759441809, 0.42593743222656433, 0.42586400357789339, 0.44013616731008348, 0.44003616731008349, 0.440362727442911, 0.44031769760715977, 0.42653743222656437, 0.42656399235939191, 0.42905225822480847, 0.42919999999999997, 0.45149998878149844, 0.45155495894574715]","[-0.29245135803569511, 0.29194104848706798, 0.20621734874465444, -0.20607953607945889, -0.19579184397765345, 0.19546344516473377, 0.24316001963542072, -0.24290506068967349, -0.24433408283004274, 0.24445882671978128, 0.19839947941776642, -0.19857290806643735, -0.20882953480429978, 0.20900297467147225, 0.29349703363589907, -0.29364295916800165]","[-0.023938697143045272, 0.024500000000000001, 0.024799999999999999, -0.025994218633902118, 0.026510480436604027, 0.026428950139527757, -0.024627133896438742, 0.023882473280817159, 0.024164003577893431, -0.026445925532102496, 0.02261030954862717, 0.022710309548627166, -0.026962567773435652, 0.024835615983475327, 0.025028387594418104, -0.025589679232871271, 0.02771536610635067, 0.027618066827289369, -0.027061291638453167, 0.025399999999999999, 0.025500000000000002, -0.02429095536785375]"
8,1,-0.2,2,2,-0.5141802184,0.0002225,0.4055763483,1.06991599996276E-006,1.0672E-007,1.90054E-007,0.0538391687,0,3.536319814,0,"[0.5, 0.5, 0.5, 0.5]","[-0.40560000000000002, 0.40560000000000002, 0.40560000000000002, -0.40560000000000002]","[-0.0, 0.0, -0.0, 0.0]"
8,1,-0.2,4,2,-0.5170819657,0.0001400829,0.3850349551,1.11607913004536E-006,9.94806596530206E-008,2.71075481577856E-008,0.0538393333,2.74891900754054E-006,2.1154636538,0.0004328046,"[0.50019999999999998, 0.50019999999999998, 0.49980000000000002, 0.49980000000000002, 0.49980000000000002, 0.49980000000000002, 0.50019999999999998, 0.50019999999999998]","[-0.40289999999999998, 0.40289999999999998, 0.38500000000000001, -0.38500000000000001, -0.38500000000000001, 0.38500000000000001, 0.40289999999999998, -0.40289999999999998]","[0.0, -0.0001, 0.0001, 0.0, 0.0001, -0.0001, 0.0, 0.0001, -0.0001, 0.0]"
8,1,-0.2,4,4,-0.519753707,0.0001344953,0.3557166669,0.0004347258,-6.46785215551786E-010,2.24128174762768E-007,,,3.5332670771,0.0024261233,"[0.5003, 0.4999, 0.4999, 0.5003, 0.4999, 0.4998, 0.4998, 0.4999, 0.4999, 0.4998, 0.4998, 0.4999, 0.5003, 0.4999, 0.4999, 0.5003]","[-0.39926110583432184, 0.3794145810000255, -0.37936443360824945, 0.39922465593604317, 0.3793999958036183, -0.3558012997689367, 0.35568797805477326, -0.37986106668140984, -0.37985852276279175, 0.3557872177284078, -0.3557897616470258, 0.37978591376308934, 0.39969685591935766, -0.37939324100911126, 0.3794815627232747, -0.39924980332781923]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
8,1,-0.2,8,2,-0.5185342208,0.0001493762,0.3805914809,1.77989273623273E-006,1.48526050563638E-007,4.49353563989039E-008,,,2.8673152403,0,"[0.50019999999999998, 0.50019999999999998, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.50009999999999999, 0.5, 0.5, 0.5, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.50019999999999998, 0.50019999999999998]","[-0.4027, 0.40279999999999994, 0.38429999999999997, -0.38429999999999997, -0.38090000000000002, 0.38100000000000001, 0.38030000000000003, -0.38022619672821023, -0.38032619672821028, 0.38019999999999998, 0.38100000000000001, -0.38088364723677554, -0.38429999999999997, 0.38429999999999997, 0.40279999999999994, -0.4027]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, -0.0001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
8,1,0,2,2,-0.514166781,0.00002875,0.4061030977,4.80302999983362E-007,2.06145E-007,1.95862E-007,0.0538187414,0,3.5445193317,0,"[0.5, 0.5, 0.5, 0.5]","[-0.40610000000000002, 0.40610000000000002, 0.40610000000000002, -0.40610000000000002]","[-0.0, -0.0, -0.0, -0.0]"
8,1,0,4,2,-0.5163617219,0.0002088293,0.3869947716,1.00715938558905E-006,6.97938240470449E-006,1.58244202387804E-006,0.0538966355,1.49430901152936E-007,2.1407268326,4.89792375755194E-005,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.40400000000000003, 0.40389999999999998, 0.38700000000000001, -0.38700000000000001, -0.38700000000000001, 0.38700000000000001, 0.40389999999999998, -0.40400000000000003]","[0.0, -0.00089999999999999998, 0.00089999999999999998, 0.0, 0.00050000000000000001, -0.00050000000000000001, 0.0, 0.0012999999999999999, -0.0012999999999999999, 0.0]"
8,1,0,4,4,-0.5189177633,0.0002425644,0.3603647592,0.0013214423,1.38615384967289E-007,2.14163652398751E-007,0.0538896,4.24E-006,3.5446501642,5.8549190147713E-005,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.40099572199532985, 0.3820701055118281, -0.38206012694560404, 0.4010233348194481, 0.38270179849482167, -0.3604204217974074, 0.36038433447242857, -0.38273654618134856, -0.38271560652088965, 0.3603217993576966, -0.3604006672649782, 0.38270179849482167, 0.40097831762529534, -0.38201344556273664, 0.38202626454411326, -0.40090499924843315]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
8,1,0,8,2,-0.5179232384,0.0001318759,0.3839632806,1.5844481746211E-006,1.64692566209122E-006,8.18696929097461E-008,,,2.8807432869,0,"[0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.50009999999999999, 0.50009999999999999, 0.50019999999999998, 0.50019999999999998, 0.50009999999999999, 0.50009999999999999, 0.5, 0.5, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007, 0.49990000000000007]","[-0.40389999999999998, 0.403883660603923, 0.3866, -0.3866, -0.3841, 0.38419999999999999, 0.38379999999999997, -0.38379999999999997, -0.38390000000000002, 0.38369999999999999, 0.38419999999999999, -0.38408366060392307, -0.3866, 0.3866, 0.40389999999999998, -0.40389999999999998]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0001, -0.0001, 0.0, 0.0, -0.0001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, -0.0001, 0.0001, 0.0]"
8,1,0.2,2,2,-0.5144888693,0.00022125,0.4055774747,1.98251000005367E-007,7.6138E-008,0.000000044,0.0538001041,0,3.5527303109,0,"[0.5, 0.5, 0.5, 0.5]","[-0.40560000000000002, 0.40560000000000002, 0.40560000000000002, -0.40560000000000002]","[0.0, 0.0, -0.0, 0.0]"
8,1,0.2,4,2,-0.5169699664,0.0001798908,0.3850157077,1.1152101188138E-006,1.49932812909739E-005,8.07533254751995E-006,0.0538470183,2.42032855997734E-006,2.1504329818,0.0004105607,"[0.4999312351543943, 0.4999312351543943, 0.50019999999999998, 0.50019999999999998, 0.50009999999999999, 0.50009999999999999, 0.4999312351543943, 0.4999312351543943]","[-0.40289999999999998, 0.40289999999999998, 0.38500000000000001, -0.38500000000000001, -0.38500000000000001, 0.38500000000000001, 0.40289999999999998, -0.40289999999999998]","[0.0, -0.00013123515439429929, 0.0001, 0.0, 0.00040000000000000002, -0.00029999999999999997, 0.0, 0.00029999999999999997, -0.00029999999999999997, 0.0]"
8,1,0.2,4,4,-0.5196551511,0.0001020927,0.3557742475,0.0005153768,0.000000058,2.41197095047631E-007,,,3.5537858905,0.0015054576,"[0.4997, 0.5001, 0.5001, 0.4997, 0.5001, 0.5002, 0.5002, 0.5001, 0.5001, 0.5002, 0.5002, 0.5001, 0.4997, 0.5001, 0.5001, 0.4997]","[-0.39929269253564514, 0.3794404396980022, -0.37946623176575955, 0.3992398073462927, 0.3794492913480474, -0.3558212119282068, 0.35577689503982834, -0.37948681216613644, -0.3794583761893796, 0.35581309292654384, -0.3557808478243374, 0.3794263842022484, 0.3992115147612013, -0.3794454006582928, 0.37948283750409145, -0.399271128512402]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
8,1,0.2,8,2,-0.5184829669,0.0001403138,0.3807771406,6.46877441441963E-007,1.64040535426989E-006,1.40799955671801E-008,,,2.8875674504,0,"[0.49969999999999998, 0.49969999999999998, 0.5, 0.5, 0.50009999999999999, 0.50009999999999999, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.50019999999999998, 0.50009999999999999, 0.50009999999999999, 0.5, 0.5, 0.49969999999999998, 0.49969999999999998]","[-0.4027, 0.40279999999999994, 0.38429999999999997, -0.38429999999999997, -0.38098368481716094, 0.38109999999999999, 0.38052663223119881, -0.38048368481716094, -0.38058368481716093, 0.38038368481716095, 0.38109999999999999, -0.38098368481716094, -0.38429999999999997, 0.38429999999999997, 0.40279999999999994, -0.4027]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0001, -0.0001, 0.0, 0.0, -0.0001, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0001, 0.0, -0.0001, 0.0001, 0.0]"
12,1,-0.2,2,2,-0.3563156708,0.0003475,0.4301789424,0.000000998,2.6624E-008,0.000000017,0.0272229539,0,5.648514622,0,"[0.5, 0.5, 0.5, 0.5]","[-0.43020000000000003, 0.43020000000000003, 0.43020000000000003, -0.43020000000000003]","[-0.0, 0.0, 0.0, -0.0]"
12,1,-0.2,4,2,-0.3597984058,0.0002279838,0.4054358169,3.6238352423018E-007,0.000000131,1.42512499586838E-008,0.0273819223,7.57814428249334E-007,3.8344370944,0.0004862759,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.42759999999999998, 0.42749999999999999, 0.40539999999999998, -0.40539999999999998, -0.40550000000000003, 0.40539999999999998, 0.42759999999999998, -0.42749999999999999]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
12,1,-0.2,4,4,-0.3631361157,0.0001961913,0.3722618163,0.0006572497,-6.77838811170965E-008,2.5118733378047E-007,,,5.6442921486,0.0008493772,"[0.5001, 0.5, 0.5, 0.5001, 0.5, 0.4999, 0.4999, 0.5, 0.5, 0.4999, 0.4999, 0.5, 0.5001, 0.5, 0.5, 0.5001]","[-0.42412629599842416, 0.39985243642364093, -0.39981856830412194, 0.4242480443742229, 0.4004630351209394, -0.3718875936051784, 0.3725671298551466, -0.4000051132506368, -0.40059960306071524, 0.37199368256795584, -0.3726015834297522, 0.39985384152168046, 0.42429378570716625, -0.4000227431842788, 0.39985541724807844, -0.42423789515112315]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
12,1,-0.2,8,2,-0.3618350293,0.0001356251,0.4010444416,2.00193390222918E-006,2.72071524289224E-006,5.31546806038944E-008,,,4.5833415835,0,"[0.50009999999999999, 0.50009999999999999, 0.49990000000000007, 0.49990000000000007, 0.5, 0.5, 0.50009999999999999, 0.50009999999999999, 0.5, 0.5, 0.5, 0.5, 0.49990000000000007, 0.49990000000000007, 0.50009999999999999, 0.50009999999999999]","[-0.4274, 0.4274, 0.40449999999999997, -0.40449999999999997, -0.40150000000000008, 0.40150000000000008, 0.40060000000000001, -0.40060000000000001, -0.40060000000000001, 0.40060000000000001, 0.40150000000000008, -0.40150000000000008, -0.40449999999999997, 0.40449999999999997, 0.4274, -0.4274]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
12,1,0,2,2,-0.3561541858,0.00000625,0.4310268729,4.46556000011089E-007,7.104E-009,0.000000004,0.0272111093,0,5.6666301151,0,"[0.5, 0.5, 0.5, 0.5]","[-0.43099999999999999, 0.43099999999999999, 0.43099999999999999, -0.43099999999999999]","[0.0, -0.0, 0.0, 0.0]"
12,1,0,4,2,-0.3593085045,0.0001143773,0.4083242739,1.14486065589859E-006,1.29367153798548E-007,2.52533410091441E-008,0.0273716767,3.64157599005988E-008,3.853293673,6.81353163911602E-006,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.42920000000000003, 0.42920000000000003, 0.4083, -0.4083, -0.40839999999999999, 0.4083, 0.42920000000000003, -0.42920000000000003]","[0.0, -0.0001, 0.0001, 0.0, 0.0, 0.0, 0.0, 0.0001, -0.0001, 0.0]"
12,1,0,4,4,-0.3624887384,0.0001839671,0.3767373769,0.0005358211,9.47089647296989E-009,3.45221007444868E-007,,,5.6670659451,8.25573362434032E-006,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.4264263139384936, 0.40318449343013507, -0.403175022167104, 0.4265725950175796, 0.403687607096192, -0.37646455221207387, 0.3770476143598363, -0.4032200523846289, -0.4037618547820244, 0.37648968703775676, -0.3769709214135163, 0.4031722131849059, 0.4264884287259283, -0.4032642554682082, 0.4030679258835411, -0.4265159157322137]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
12,1,0,8,2,-0.3612006894,0.00009375,0.4054865204,0.000000805,3.18611573429388E-006,0.00000005,,,4.5966705672,0,"[0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.50009999999999999, 0.50009999999999999, 0.50009999999999999, 0.50009999999999999, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5]","[-0.42909999999999993, 0.42909999999999993, 0.40770000000000001, -0.40770000000000001, -0.40568683997790445, 0.40579999999999999, 0.40519999999999995, -0.40519999999999995, -0.4051868399779045, 0.40519999999999995, 0.40570000000000006, -0.40579999999999999, -0.40770000000000001, 0.40770000000000001, 0.42909999999999993, -0.42909999999999993]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
12,1,0.2,2,2,-0.3564033649,0.00034,0.4301791928,8.16899999867005E-008,5.28E-010,8.9725E-008,0.0272155236,0,5.6847456199,0,"[0.5, 0.5, 0.5, 0.5]","[-0.43020000000000003, 0.43020000000000003, 0.43020000000000003, -0.43020000000000003]","[-0.0, -0.0, -0.0, -0.0]"
12,1,0.2,4,2,-0.3597883906,0.0002764263,0.4054466938,0.000001488,5.22159530150325E-007,1.19400571035713E-008,0.0273824362,4.73408302984271E-007,3.8709826072,0.000378542,"[0.5, 0.50001853718255329, 0.50009999999999999, 0.50009999999999999, 0.5, 0.5, 0.50001853718255329, 0.50001853718255329]","[-0.42759999999999998, 0.42749999999999999, 0.40550000000000003, -0.40550000000000003, -0.40550000000000003, 0.40539999999999998, 0.42749999999999999, -0.42749999999999999]","[0.0, -0.0001, 0.0001, 0.0, 0.0, 0.0, 0.0, 0.0001, -0.0001, 0.0]"
12,1,0.2,4,4,-0.3631358231,0.0002022741,0.3719488212,0.0009178777,-3.75528945978761E-008,1.62486850903272E-007,0.0275116,3.00E-007,5.6900130649,0.0001450852,"[0.4999, 0.49999366770479603, 0.5, 0.4999, 0.5, 0.5001, 0.5001, 0.5, 0.5, 0.5001, 0.5001, 0.5, 0.4999, 0.5, 0.5, 0.4999]","[-0.42406733238519756, 0.3998544917182505, -0.39984657285711495, 0.4242443824577469, 0.40039024056191097, -0.3714113674164754, 0.37250009502166676, -0.3994182138036902, -0.4004091587233142, 0.3714568450235379, -0.37242756734205484, 0.3993593019825684, 0.4242235317156481, -0.3999815337915076, 0.399715000391628, -0.4242177733208914]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
12,1,0.2,8,2,-0.3618185453,0.0001609376,0.40113367,0.000002161,3.53785748507629E-006,3.07107674815614E-008,,,4.6082880318,0,"[0.49990000000000007, 0.49990000000000007, 0.5, 0.5, 0.5, 0.5, 0.50009999999999999, 0.50009999999999999, 0.50009999999999999, 0.50009999999999999, 0.5, 0.5, 0.5, 0.5, 0.49990000000000007, 0.49990000000000007]","[-0.4274, 0.4274, 0.40449999999999997, -0.40449999999999997, -0.40150000000000008, 0.40148656243536451, 0.40079999999999999, -0.40079999999999999, -0.40079999999999999, 0.40068656243536455, 0.40150000000000008, -0.40150000000000008, -0.40449999999999997, 0.40449999999999997, 0.4274, -0.4274]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"

